LiDiTE: a Full-Fledged and Featherweight Digital Twin Framework

The rising of the Cyber-Physical System (CPS) and the Industry 4.0 paradigms demands the design and the implementation of Digital Twin Frameworks (DTFs) that may support the quick build of reliable Digital Twins (DTs) for experimental and testing purposes. Most of the current DTF proposals allow generating DTs at a good pace but affect generality, scalability, portability, and completeness. As a consequence, current DTF are mostly domain-specific and hardly span several application domains (e.g., from simple IoT deployments to the modeling of complex critical infrastructures). Furthermore, the generated DTs often requires a high amount of computational resource to run. In this paper, we present LiDiTE, a novel DTF that overcomes the previous limitations by, on the one hand, supporting the building of general-purpose DTs at a fine-grained level, but, on the other hand, with a reduced resource footprint w.r.t. the current state of the art. We show the characteristics of the LiDiTE by building the DT of a complex and real critical infrastructure (i.e., the Smart Poligeneration Microgrid of the Savona Campus) and evaluating its resource consumption. The source code of LiDiTE, as well as the experimental dataset, is publicly available.

==> csv/SV/pload.csv <==
x,y
0.11329782432066438,10.571301562415726
0.3069423129006048,10.268774287913054
0.5005868014805452,9.825103126538536
0.6942312900604855,10.004062922723215
0.8878757786404263,10.328427553307947
1.0815202672203668,10.473832387707994
1.2751647558003072,10.343340869656664
1.4688092443802476,10.092610738543762
1.662453732960188,9.851201430148805
1.8560982215401285,9.668513304876946
2.0497427101200687,9.634958343092322
2.2433871987000096,9.903398037369335
2.4370316872799496,9.847473101061631
2.6306761758598896,9.88475639193343
2.8243206644398304,9.929496340979604
3.0179651530197704,9.862386417410349
3.2116096415997113,9.698339937574396
3.4052541301796513,9.605131710394872
3.598898618759592,9.579033406784603
3.8062351418855886,9.719052876947629
3.9696838042791374,10.602739365897257
4.179832084499413,11.264238154190316
4.373476573079354,10.999526789000477
4.567121061659294,10.622965551195222
4.760765550239235,10.570768943974691
4.954410038819175,10.690075474764477
5.148054527399116,11.074093370744094
5.341699015979056,11.476752912159625
5.542678523065812,11.478679215521332
5.716413675698681,10.858915520569667
5.922632481718877,10.496202362231081
6.116276970298817,10.56704061488751
6.309921458878758,10.74972874015937
6.519996388913967,10.460907513539098
6.686092092196728,11.19163385091364
6.78405705515934,12.497817971502187
6.80870271734224,13.566170671433838
6.853131972297811,14.511879098345268
6.910659474586983,15.67228823807772
6.938250428816466,16.88185498711816
6.972104360386386,17.857931542142083
7.002347205922182,18.89563068510438
7.059853751015619,19.971654076917247
7.091270199512503,21.105420894894593
7.12674911979778,22.285924601714093
7.1769206463844,23.449116672800898
7.2117901959014175,24.631158315368857
7.257899250699649,25.892896577107116
7.41341708518837,24.854978816197665
7.549246185790376,23.637257479362752
7.641960819716529,24.629055155370963
7.642620745689266,22.980046269519967
7.7094429899792365,23.966033966033976
7.792852628999602,25.388746591754128
7.9711873345908755,26.28175148950774
8.134580662634288,27.227824806772194
8.245192741717077,28.372049003627968
8.375095919472782,29.32659445817342
8.520486464875741,30.087506478483938
8.721675543919835,30.66273439479183
8.915320032499777,31.278796391578368
9.019844046221902,32.43920553131082
9.135370587704253,32.961249277038775
9.252903472484055,31.08315832774039
9.400688685693652,30.301352782555806
9.601877764737747,29.991635159099292
9.795522253317687,29.857415311960786
9.989166741897627,30.118398348063433
10.182811230477567,30.26753151155067
10.391712557551685,30.357011409643007
10.570100207637449,30.878977481848313
10.780175137672655,30.70150901729851
10.941856204429955,31.334052943960085
11.070558041759632,32.370681949629336
11.254586875826435,32.185647170167314
11.368150221179022,31.98380566801621
11.451769432156723,32.896314212103704
11.575877945292047,33.67895262632106
11.774510246456623,33.73971058181587
11.960819716529748,33.89892404246473
12.139375024181382,34.522620236905965
12.355653284153783,34.46696160981877
12.506545093436852,33.6926231663074
12.672393722412018,33.31416505931743
12.868014805452741,33.78886376781115
13.037181289415651,33.34500086379788
13.10005287661693,32.97589628416698
13.298727092172973,33.373229641172244
13.507460761681221,33.402775169692475
13.678094249345492,34.022864353691446
13.767749132694517,35.24618238903955
13.84851494086847,36.250065723749955
13.992130841683972,36.93937641306064
14.157619153960555,37.86213786213787
14.32768348830911,38.64340922235661
14.460594023652616,38.71517955728484
14.474997332720546,37.653351433255764
14.554482260539858,36.46945702584802
14.652167448183574,35.35077925170806
14.814745976028762,35.898405000572204
15.023923444976079,36.12846483659883
15.220276248081612,36.14659025185343
15.411212422135959,36.77429428625603
15.6048569107159,37.21713693005561
15.798501399295839,37.10901538652737
15.99214588787578,36.91141394490679
16.180289112575608,36.439547294810474
16.311365893292407,35.713128976286896
16.435353594358208,34.64537938841346
16.47625710932563,33.504360301352804
16.50266317595017,32.65739045643354
16.57678546822957,31.358558339167775
16.628599801390266,30.1614175298386
16.784327886611898,29.685912173950467
16.94916575705598,29.137847798134896
17.000377522630842,28.1871238809038
17.06599259727363,27.366891481724036
17.11704432608107,26.474382760097058
17.20305265737242,25.517640254482373
17.296916238735268,24.44410079085003
17.40859438476122,23.543403964456616
17.47968764105805,22.364627853349674
17.52193734765731,21.277038750722973
17.585311907556196,20.43630054156371
17.645825810237422,19.325398285924614
17.734946285095244,18.32483306167518
17.847819275764834,17.274304642725703
18.0071318949174,16.57395236342606
18.210255484336916,16.319852396407434
18.3862959285005,16.390276390276398
18.667960639162228,16.675452139566985
18.86160512774217,16.881232233248646
19.05944105546886,17.30555159126589
19.24889410490205,17.602397602397616
19.400844804074826,16.73899507694523
19.583370948812856,16.808263506828112
19.777015437392798,17.072974872017944
19.970659925972736,17.319044591771878
20.164304414552678,17.539016007915542
20.357948903132616,17.29294628816161
20.5379013571665,16.615840300050834
20.680322966507177,15.851714075398299
20.868466191207006,15.827712956899568
21.062110679786947,15.64875316071489
21.255755168366885,15.559273262622554
21.449399656946827,15.909736196817548
21.653877403629142,15.920921184079091
21.805881556378083,15.411693569588316
21.893563239144175,14.570692465429325
22.03033312268665,14.146236538581043
22.22397761126659,14.280456385719553
22.4298095152117,14.078553025921458
22.58779452920466,13.550449550449564
22.700640967771058,12.804038067195968
22.8929312990882,12.509500069308686
23.086575787668142,12.52451695035429
23.280220276248084,12.695916523667726
23.473864764828022,12.464760120262518
23.667509253407964,12.196320425985505
23.861153741987906,11.849585820877692
23.966778008486052,11.8881118881119

==> csv/SV/ppv.csv <==
x,y
0.0463121783876501,0.29549397970450997
0.2399566669675905,0.29549397970450997
0.433601155547531,0.29549397970450997
0.6272456441274714,0.29549397970450997
0.8208901327074118,0.29549397970450997
1.0145346212873525,0.29549397970450997
1.2081791098672925,0.29549397970450997
1.4018235984472334,0.29549397970450997
1.5954680870271734,0.29549397970450997
1.7891125756071142,0.29549397970450997
1.982757064187054,0.29549397970450997
2.176401552766995,0.29549397970450997
2.370046041346935,0.29549397970450997
2.563690529926876,0.29549397970450997
2.757335018506816,0.29549397970450997
2.950979507086757,0.29549397970450997
3.144623995666697,0.29549397970450997
3.338268484246638,0.29549397970450997
3.531912972826578,0.29549397970450997
3.7255574614065186,0.29549397970450997
3.9192019499864585,0.29549397970450997
4.112846438566399,0.29549397970450997
4.306490927146339,0.29549397970450997
4.50013541572628,0.29549397970450997
4.69377990430622,0.29549397970450997
4.887424392886161,0.29549397970450997
5.081068881466101,0.47818210497636926
5.286900785411213,0.9422156790577816
5.433149769793266,1.8129239181870815
5.565180102915952,2.5562595299437447
5.723616502663176,3.6030811293969194
5.879464072349172,4.600909925987331
6.007681764836229,5.597177941675554
6.115306490927147,6.823787115140497
6.198925701904849,7.872390767127612
6.278143901778461,8.862821389137189
6.37056513496434,9.901326743432008
6.471788390358401,10.860087281139919
6.551006590232013,11.868973132131046
6.621422767897445,12.633156317366847
6.69116186693148,13.712202584383043
6.815067256477387,15.237394184762614
6.87668141193464,16.340411468231032
6.966302001690646,17.382053353345228
7.052721856098223,18.521057889478953
7.140742078180015,19.51271886008729
7.228762300261804,20.678269099321746
7.307980500135416,21.7138125032862
7.379374680268425,22.761659393238354
7.466416899882642,24.01046322098955
7.528031055339895,25.210638985075093
7.606271252745932,26.383441120283237
7.686467455087119,27.37136547662865
7.77448767716891,28.39255481360746
7.888913965875238,29.237394184762625
7.987496614606846,30.215293478451393
8.057912792272278,31.123017333543665
8.167644669134244,32.05139889350417
8.271173216059013,32.98175508701826
8.46104540940688,33.037680023325976
8.606678867760388,33.22409647768501
8.65217503449877,34.98546566215741
8.681095964611359,36.04395604395606
8.718064457885712,37.20595194279407
8.749480906382596,38.4142173615858
8.817268425832012,40.39762095489652
8.777918208901328,39.430832325569185
8.901146519815835,41.78694989221307
8.992100749300352,42.78694989221307
9.137040714995036,43.94005994005997
9.297237519183897,44.963983385036045
9.38877855014896,45.791506738875185
9.541662905118715,46.840527893159496
9.693328518551956,47.88568156989212
9.85176491829918,48.81110117952226
10.010201318046404,49.61424540371912
10.186241762209987,50.52727177129094
10.35348018416539,51.390845996109185
10.520718606120793,52.2631817942823
10.714363094700733,53.09609051235849
10.908007583280673,53.75600476078948
11.101652071860613,54.34880908565122
11.295296560440555,54.87823181603089
11.488941049020495,55.37037125553875
11.682585537600435,55.29207634470795
11.876230026180375,54.82976353789754
12.069874514760317,54.50539890731281
12.263519003340257,54.77383860158983
12.457163491920197,55.08328991582583
12.650807980500137,55.16904148483099
12.844452469080078,55.16904148483099
13.038096957660018,55.41511120458492
13.196533357407242,55.09873585061558
13.337365712738109,54.124510966616256
13.495802112485332,53.17314264682689
13.671842556648913,52.313141404050526
13.865487045228855,51.7166087501016
13.90069513406157,50.637004321214874
13.935903222894288,49.54224722645778
13.955463272245796,48.45123687228953
13.979913333935182,47.58189179241813
13.979913333935182,46.67963615332039
13.979913333935182,45.79275987170726
14.0151214227679,44.570100951679926
14.034485871625895,43.557626583942394
14.060305136769886,42.28045638571957
14.05737112936716,41.05694305694308
14.133459721344527,38.53427274479908
14.147151755890585,39.31805037068197
14.279859167644672,42.1105210578895
14.306942312900608,43.50281297649721
14.383548923767398,45.90041537409961
14.481628599801391,46.917503549082525
14.629795973639075,47.568221252431805
14.755748719998971,47.07217594435642
14.811704432608108,46.26951995373051
14.913604766633567,45.01533554165135
15.029701182630678,43.74593827225409
15.14898191994879,42.71791366528211
15.238602509704794,41.77054524422948
15.326622731786586,40.79856985120145
15.414642953868377,39.84710026815292
15.520267220366527,38.88860012168285
15.634693509072854,37.98175508701827
15.74911979777918,36.92765880735807
15.86354608648551,35.92775645407227
15.96036833077548,34.90292163976376
16.039586530649093,33.81224039118778
16.110980710782105,32.76657066130752
16.205224584930285,31.553225084325582
16.299246185790377,30.53472842946529
16.4136724744967,29.55523423944478
16.506093707682584,28.43766759556235
16.594113929764376,27.195471195471207
16.638124040805273,26.180661443819353
16.718942608353096,25.37969207825669
16.828834521982486,24.427414690572597
16.919788751467003,23.573689468426323
16.999006951340615,22.729761466603584
17.078225151214227,21.88298543561703
17.15744335108784,20.8259109311741
17.240182359844724,19.763709974236306
17.33128328969938,18.80597472702737
17.403899972916854,17.782848730217168
17.491920194998645,16.67031533060242
17.570338211035153,15.728539403180562
17.643955124049015,14.698029243483802
17.758914868646748,13.601714075398299
17.85280310553399,12.3563734511103
17.948024982149747,11.122561648877443
18.028843549697573,10.081891792418112
18.113929764376635,9.147168620852831
18.209774006199034,8.238077711761932
18.31524781077909,7.249802828750205
18.40879750835064,6.40622535359379
18.530558815563783,5.686657839767896
18.680193193102827,4.827277985172728
18.812223526225512,4.064006169269334
18.988263970389095,3.1551223895721563
19.181908458969037,2.4442543102830143
19.375552947548975,1.853935538146068
19.569197436128917,1.2499462260227787
19.76284192470886,0.6981535211200267
19.956486413288797,0.32532061240195276
20.15013090186874,0.29549397970450997
20.343775390448677,0.29549397970450997
20.53741987902862,0.29549397970450997
20.73106436760856,0.29549397970450997
20.9247088561885,0.29549397970450997
21.11835334476844,0.29549397970450997
21.311997833348382,0.29549397970450997
21.50564232192832,0.29549397970450997
21.699286810508262,0.29549397970450997
21.8929312990882,0.29549397970450997
22.086575787668142,0.29549397970450997
22.280220276248084,0.29549397970450997
22.473864764828022,0.29549397970450997
22.667509253407964,0.29549397970450997
22.861153741987906,0.29176565061732873
23.07808973548794795,0.280580663355785
23.2717342240678884,0.29549397970450997
23.4653787126478288,0.29549397970450997
23.6590232012277693,0.29549397970450997
23.8526676898077097,0.29549397970450997


==> csv/SV/ppv_old.csv <==
x,y
0.07808973548794795,0.280580663355785
0.2717342240678884,0.29549397970450997
0.4653787126478288,0.29549397970450997
0.6590232012277693,0.29549397970450997
0.8526676898077097,0.29549397970450997
1.0463121783876501,0.29549397970450997
1.2399566669675905,0.29549397970450997
1.433601155547531,0.29549397970450997
1.6272456441274714,0.29549397970450997
1.8208901327074118,0.29549397970450997
2.0145346212873525,0.29549397970450997
2.2081791098672925,0.29549397970450997
2.4018235984472334,0.29549397970450997
2.5954680870271734,0.29549397970450997
2.7891125756071142,0.29549397970450997
2.982757064187054,0.29549397970450997
3.176401552766995,0.29549397970450997
3.370046041346935,0.29549397970450997
3.563690529926876,0.29549397970450997
3.757335018506816,0.29549397970450997
3.950979507086757,0.29549397970450997
4.144623995666697,0.29549397970450997
4.338268484246638,0.29549397970450997
4.531912972826578,0.29549397970450997
4.7255574614065186,0.29549397970450997
4.9192019499864585,0.29549397970450997
5.112846438566399,0.29549397970450997
5.306490927146339,0.29549397970450997
5.50013541572628,0.29549397970450997
5.69377990430622,0.29549397970450997
5.887424392886161,0.29549397970450997
6.081068881466101,0.47818210497636926
6.286900785411213,0.9422156790577816
6.433149769793266,1.8129239181870815
6.565180102915952,2.5562595299437447
6.723616502663176,3.6030811293969194
6.879464072349172,4.600909925987331
7.007681764836229,5.597177941675554
7.115306490927147,6.823787115140497
7.198925701904849,7.872390767127612
7.278143901778461,8.862821389137189
7.37056513496434,9.901326743432008
7.471788390358401,10.860087281139919
7.551006590232013,11.868973132131046
7.621422767897445,12.633156317366847
7.69116186693148,13.712202584383043
7.815067256477387,15.237394184762614
7.87668141193464,16.340411468231032
7.966302001690646,17.382053353345228
8.052721856098223,18.521057889478953
8.140742078180015,19.51271886008729
8.228762300261804,20.678269099321746
8.307980500135416,21.7138125032862
8.379374680268425,22.761659393238354
8.466416899882642,24.01046322098955
8.528031055339895,25.210638985075093
8.606271252745932,26.383441120283237
8.686467455087119,27.37136547662865
8.77448767716891,28.39255481360746
8.888913965875238,29.237394184762625
8.987496614606846,30.215293478451393
9.057912792272278,31.123017333543665
9.167644669134244,32.05139889350417
9.271173216059013,32.98175508701826
9.46104540940688,33.037680023325976
9.606678867760388,33.22409647768501
9.65217503449877,34.98546566215741
9.681095964611359,36.04395604395606
9.718064457885712,37.20595194279407
9.749480906382596,38.4142173615858
9.817268425832012,40.39762095489652
9.777918208901328,39.430832325569185
9.901146519815835,41.78694989221307
9.992100749300352,42.78694989221307
10.137040714995036,43.94005994005997
10.297237519183897,44.963983385036045
10.38877855014896,45.791506738875185
10.541662905118715,46.840527893159496
10.693328518551956,47.88568156989212
10.85176491829918,48.81110117952226
11.010201318046404,49.61424540371912
11.186241762209987,50.52727177129094
11.35348018416539,51.390845996109185
11.520718606120793,52.2631817942823
11.714363094700733,53.09609051235849
11.908007583280673,53.75600476078948
12.101652071860613,54.34880908565122
12.295296560440555,54.87823181603089
12.488941049020495,55.37037125553875
12.682585537600435,55.29207634470795
12.876230026180375,54.82976353789754
13.069874514760317,54.50539890731281
13.263519003340257,54.77383860158983
13.457163491920197,55.08328991582583
13.650807980500137,55.16904148483099
13.844452469080078,55.16904148483099
14.038096957660018,55.41511120458492
14.196533357407242,55.09873585061558
14.337365712738109,54.124510966616256
14.495802112485332,53.17314264682689
14.671842556648913,52.313141404050526
14.865487045228855,51.7166087501016
14.90069513406157,50.637004321214874
14.935903222894288,49.54224722645778
14.955463272245796,48.45123687228953
14.979913333935182,47.58189179241813
14.979913333935182,46.67963615332039
14.979913333935182,45.79275987170726
15.0151214227679,44.570100951679926
15.034485871625895,43.557626583942394
15.060305136769886,42.28045638571957
15.05737112936716,41.05694305694308
15.133459721344527,38.53427274479908
15.147151755890585,39.31805037068197
15.279859167644672,42.1105210578895
15.306942312900608,43.50281297649721
15.383548923767398,45.90041537409961
15.481628599801391,46.917503549082525
15.629795973639075,47.568221252431805
15.755748719998971,47.07217594435642
15.811704432608108,46.26951995373051
15.913604766633567,45.01533554165135
16.029701182630678,43.74593827225409
16.14898191994879,42.71791366528211
16.238602509704794,41.77054524422948
16.326622731786586,40.79856985120145
16.414642953868377,39.84710026815292
16.520267220366527,38.88860012168285
16.634693509072854,37.98175508701827
16.74911979777918,36.92765880735807
16.86354608648551,35.92775645407227
16.96036833077548,34.90292163976376
17.039586530649093,33.81224039118778
17.110980710782105,32.76657066130752
17.205224584930285,31.553225084325582
17.299246185790377,30.53472842946529
17.4136724744967,29.55523423944478
17.506093707682584,28.43766759556235
17.594113929764376,27.195471195471207
17.638124040805273,26.180661443819353
17.718942608353096,25.37969207825669
17.828834521982486,24.427414690572597
17.919788751467003,23.573689468426323
17.999006951340615,22.729761466603584
18.078225151214227,21.88298543561703
18.15744335108784,20.8259109311741
18.240182359844724,19.763709974236306
18.33128328969938,18.80597472702737
18.403899972916854,17.782848730217168
18.491920194998645,16.67031533060242
18.570338211035153,15.728539403180562
18.643955124049015,14.698029243483802
18.758914868646748,13.601714075398299
18.85280310553399,12.3563734511103
18.948024982149747,11.122561648877443
19.028843549697573,10.081891792418112
19.113929764376635,9.147168620852831
19.209774006199034,8.238077711761932
19.31524781077909,7.249802828750205
19.40879750835064,6.40622535359379
19.530558815563783,5.686657839767896
19.680193193102827,4.827277985172728
19.812223526225512,4.064006169269334
19.988263970389095,3.1551223895721563
20.181908458969037,2.4442543102830143
20.375552947548975,1.853935538146068
20.569197436128917,1.2499462260227787
20.76284192470886,0.6981535211200267
20.956486413288797,0.32532061240195276
21.15013090186874,0.29549397970450997
21.343775390448677,0.29549397970450997
21.53741987902862,0.29549397970450997
21.73106436760856,0.29549397970450997
21.9247088561885,0.29549397970450997
22.11835334476844,0.29549397970450997
22.311997833348382,0.29549397970450997
22.50564232192832,0.29549397970450997
22.699286810508262,0.29549397970450997
22.8929312990882,0.29549397970450997
23.086575787668142,0.29549397970450997
23.280220276248084,0.29549397970450997
23.473864764828022,0.29549397970450997
23.667509253407964,0.29549397970450997
23.861153741987906,0.29176565061732873

==> csv/SV/prequest.csv <==
x,y
0.09968914690382102,10.467303077357425
0.3111177771503859,10.116043700088731
0.4446312806922985,9.67380717108978
0.655930912384717,9.732836909467345
0.864521574440053,10.094280538302277
1.0731122364953891,10.39351590438547
1.2916357872200268,10.161937699981179
1.5101593379446645,9.914466873706004
1.7286828886693022,9.70786278938453
1.94720643939394,9.47174383587427
2.1657299901185776,9.678347920195748
2.3842535408432157,9.785055524185958
2.6027770915678534,9.723755411255413
2.821300642292491,9.775974025974026
3.0398241930171284,9.705592414831544
3.258347743741766,9.521692076039901
3.4768712944664046,9.476284584980236
3.712422654338416,9.466716577935522
3.8882097428892517,9.917405005480454
3.9979659154251554,10.719401974836758
4.21190505599473,11.135928383210993
4.395663496376812,10.859321083505867
4.509891716073783,10.470708639186899
4.72841526679842,10.438923395445135
4.946938817523058,10.529738377564465
5.155529479578394,10.950892857142858
5.36412014163373,11.362965838509318
5.584299173803251,11.275556418219463
5.724352904040405,10.703649068322981
5.94022768445323,10.33675654056089
6.158751235177867,10.270915678524373
6.333931271709188,9.966685488424618
6.3996237854084335,9.402497412008282
6.44349404369785,8.887753048079135
6.536201004611332,8.28074318495514
6.595798336627142,8.062814256137237
6.778847284961417,8.473103371783496
6.826241353754943,9.310093167701863
6.861694125620758,10.172660853639114
6.902614231078907,11.060501495284106
6.931529973649541,11.765049171842652
6.951175020128828,12.447644288525932
7.0068671138643985,13.30326286032808
7.056684370882742,14.120108695652174
7.0765501482213455,14.789771887015675
7.121137781803544,15.433747412008284
7.187798501317525,16.023136645962733
7.2456930524185985,16.58790853297841
7.259646396025474,17.202747584541065
7.297722469257797,17.777152346445828
7.396105366553737,15.710246598639458
7.4026545239181125,14.905448717948719
7.432368293441664,13.707758224062573
7.481812005928855,12.946325051759835
7.507416785609722,11.948470209339776
7.567979815135049,11.125711697722569
7.767879199604744,10.871808143547273
7.867208086297762,10.23913043478261
7.936738306982875,9.610615079365079
7.9963356389986835,9.027885610766045
8.065865859683797,8.462846143892339
8.2009531455863,7.976475155279502
8.32412096508564,7.415056935817804
8.399972114923944,6.570205157161679
8.473114295125166,5.7038302277432695
8.542644515810279,4.939622153209108
8.619900316571515,4.109371405567057
8.675083031400968,3.5252544858523116
8.726402956192361,2.962296195652172
8.852856269636163,2.2929691943667088
9.077492367234218,1.9438803949673478
9.174376235177867,1.3108825051759823
9.245170641693619,0.7239906832298111
9.338931090799301,0.15374827467218566
9.555799160079054,0.07466356107660133
9.774322710803691,0.07466356107660133
9.99284626152833,0.07466356107660133
10.211369812252967,0.07466356107660133
10.429893362977605,0.07466356107660133
10.648416913702242,0.09509693205345471
10.86694046442688,0.07466356107660133
11.085464015151517,0.07920431018256835
11.303987565876156,0.07466356107660133
11.522511116600793,0.07466356107660133
11.741034667325431,0.07466356107660133
11.959558218050068,0.07466356107660133
12.178081768774707,0.07466356107660133
12.367709643370466,-0.16978009912792658
12.418457674571808,-0.779451345755696
12.495934206192361,-1.412431771127423
12.562153463987707,-2.0176127214170734
12.599847503040442,-2.869593088071351
12.619102025691705,-3.75636645962733
12.663137832125607,-5.760955831608005
12.68714231307642,-9.028403209109733
12.729357089920953,-9.634025621118017
12.734323534255603,-10.228944838805091
12.780677014712344,-11.846316425120776
12.80633697710804,-12.412396480331267
12.809813488142295,-16.59583908442604
12.83365242094862,-15.858825051759837
12.96561794184077,-8.427240461401958
12.997252940207707,-7.098785166240411
13.036984494884914,-4.8241814841878785
13.121706192358369,-4.102258022774329
13.234278930610454,-4.066045548654248
13.326323698945984,-4.660429606625261
13.353473594642075,-5.442535800552108
13.397840497364957,-6.293737060041412
13.417209630270095,-7.536199534161494
13.456715437477547,-8.870612177677401
13.497169384057974,-10.299585921325058
13.519021739130439,-11.543158356337706
13.52895462779974,-12.306256469979303
13.570672760210808,-13.031754658385097
13.605106774264387,-13.746430728088342
13.618350625823455,-14.433219030365777
13.782952780914743,-12.31107290742385
13.864686264822138,-11.54329710144928
14.046992975321784,-10.998477066411855
14.157564582156976,-10.237864167406094
14.199976440125901,-9.439366229583623
14.285382303385024,-8.741200828157353
14.337338951809064,-8.203296703296708
14.363317276021084,-7.608283926218714
14.491025844626392,-8.416537267080749
14.4987657578752,-9.133975625823457
14.607004144707952,-9.759034966643664
14.771227904040407,-8.834437543133198
14.846055665349146,-8.141821946169774
14.898699975296447,-6.951805124223604
14.92423334205224,-5.757528011204485
14.981048352311944,-4.4670585625554615
15.031028125457478,-2.146645675178288
15.08321520719619,-1.0360901607019635
15.104972963328947,-1.6152518978605954
15.118216814888015,-0.24318887634105124
15.254794034090914,-1.1053636128364417
15.287839990625322,-1.7215519987259142
15.371053981015695,-2.1117071334462665
15.49368000658762,-1.27643633540373
15.594995471014496,-0.6995341614906856
15.830546830886508,-0.7691049245785315
16.002243906455867,-0.37611930641822156
16.1909687911726,0.06558206286467083
16.409492341897238,0.05195981554676976
16.628015892621875,-0.12058865047995937
16.84653944334651,0.049689440993788025
17.065062994071152,0.05877093920572207
17.28358654479579,-0.17689393939393838
17.439456490067908,-0.7686932632584806
17.551774538866933,-1.4287784679089057
17.68090209156786,-1.9232660455486545
17.89516869000565,-1.9496672582076329
17.974474134460554,-1.3155624568668038
18.060157840759377,-0.7063452851496343
18.197412302371546,-0.1591850178806702
18.415935853096183,0.05195981554676976
18.63445940382082,0.07466356107660133
18.85298295454546,0.07466356107660133
19.071506505270097,0.07466356107660133
19.290030055994734,0.07466356107660133
19.508553606719374,0.07466356107660133
19.72707715744401,0.07466356107660133
19.945600708168648,0.07466356107660133
20.164124258893285,0.07466356107660133
20.382647809617925,0.07466356107660133
20.601171360342562,0.07466356107660133
20.8196949110672,0.07466356107660133
21.038218461791836,0.07466356107660133
21.256742012516476,0.07466356107660133
21.475265563241113,0.07466356107660133
21.69378911396575,0.07466356107660133
21.912312664690386,0.07466356107660133
22.130836215415027,0.07466356107660133
22.349359766139663,0.07466356107660133
22.5678833168643,0.07466356107660133
22.78640686758894,0.07466356107660133
23.004930418313577,0.07466356107660133
23.223453969038214,0.07466356107660133
23.44197751976285,0.07466356107660133
23.66050107048749,0.07693393562958661
23.859158843873523,0.09408787669657315

==> csv/SV/storage.csv <==
x,y
0.29574480870389097,-0.014258260492216124
0.5258603542392373,-0.014258260492216124
0.755975899774584,-0.014258260492216124
0.9860914453099303,-0.014258260492216124
1.216206990845277,-0.014258260492216124
1.4463225363806234,-0.014258260492216124
1.67643808191597,-0.014258260492216124
1.9065536274513164,-0.014258260492216124
2.136669172986663,-0.014258260492216124
2.36678471852201,-0.014258260492216124
2.596900264057356,-0.014258260492216124
2.8270158095927025,-0.014258260492216124
3.0571313551280497,-0.014258260492216124
3.287246900663396,-0.014258260492216124
3.5173624461987423,-0.014258260492216124
3.7474779917340886,-0.014258260492216124
3.9775935372694358,-0.014258260492216124
4.207709082804782,-0.014258260492216124
4.437824628340128,-0.014258260492216124
4.6679401738754756,-0.014258260492216124
4.898055719410822,-0.014258260492216124
5.128171264946168,-0.014258260492216124
5.3582868104815145,-0.014258260492216124
5.588402356016862,-0.014258260492216124
5.818517901552208,-0.014258260492216124
6.048633447087554,-0.014258260492216124
6.2787489926229005,-0.014258260492216124
6.508864538158247,-0.014258260492216124
6.738980083693593,-0.014258260492216124
6.969095629228941,-0.014258260492216124
7.1992111747642875,-0.014258260492216124
7.429326720299634,-0.014258260492216124
7.65944226583498,-0.014258260492216124
7.889557811370326,-0.014258260492216124
8.119673356905672,-0.014258260492216124
8.34978890244102,-0.014258260492216124
8.579904447976368,-0.014258260492216124
8.810019993511712,-0.014258260492216124
9.04013553904706,-0.014258260492216124
9.238953249884837,0.18847422836636696
9.325438580292342,1.02488422338401
9.39350950172491,1.8907624380936667
9.514273267352593,2.820839274275208
9.748471804026824,3.145377430620133
9.825446126860868,5.448302182133784
9.89430023044725,6.607597823682799
9.91802451021221,7.925845774088295
9.99349409024451,9.326059554067736
10.00891041080624,10.483705526387322
10.074056377041373,11.65971465766891
10.126804515534179,12.301241915153021
10.237997318840687,13.148872623254253
10.328384125567883,14.14492060540043
10.406305684869462,14.667941939654792
10.505408036259734,15.322107066574244
10.666134512093958,16.101312862053057
10.836151171375274,16.844866744439
10.971813089393873,17.62008939539006
11.119816876484965,18.44376440619699
11.363154330579206,18.406860791554863
11.511706175118622,19.2386812142252
11.589223228541915,19.93933194695702
11.813896454121352,19.620549459632592
11.95282213913461,19.532809497241338
12.009327328542696,20.2184203884269
12.138554444935522,20.82307640286067
12.367535594567112,20.638169870548523
12.600220213178613,21.056928781961332
12.83004103820955,21.00888933974298
12.895495510755808,20.136788696394426
12.955357030798073,19.271085177608335
12.95131991596412,18.613035459673924
12.953541639874363,17.27022946057724
12.978194255392868,14.468817804227886
12.994541948967242,13.723597863917748
12.99050483413329,13.065548145983335
13.000765397419062,10.305157770751972
13.089636975331956,8.764723203769144
13.090541393914886,6.476504866406302
13.24688784112072,13.937250369740608
13.332592881560256,17.367499619591865
13.571595084418107,17.762057528981465
13.646153255192441,16.95744219205257
13.664895254967035,16.14784162998781
13.71296138885371,14.510693695369168
13.713187711958039,12.880525075940739
13.741478099999,12.149691071022671
13.774365730711267,11.258902556745221
13.786209681892956,9.292444893151607
13.815712078218482,8.450654020209537
13.868570756760317,7.575747008864923
14.106214186877569,7.382003031993737
14.33634641470562,7.384722245704211
14.566461960240964,7.384722245704211
14.796610870361718,7.390160673125152
15.025892301261948,7.254199987601517
15.157337090151078,6.51538962246606
15.204411369057201,4.733791012849974
15.241661075073328,3.6757147446193414
15.336872480289514,2.5331917839356954
15.493720508429263,5.326199775056018
15.56762009935947,6.330271595754212
15.580032188526989,7.216810799082516
15.665081760502385,8.008630724829349
15.737445259822476,9.005883469716697
15.849322569527128,9.53666614211528
15.860093684298349,10.243159698153189
15.982841437925355,9.223363916268887
16.030480616334135,8.350151881470463
16.11501871848322,7.467318362159819
16.257542635013255,6.488469406732381
16.384631677277817,5.845647285576618
16.608651036422813,5.361238786010965
16.738579140107007,6.431970188525895
16.8784807160735,7.237374852767967
17.017422020876296,6.959359529565965
17.15421920421972,6.362297890566445
17.383183671558612,6.174672144543823
17.610800209647152,5.767333930715004
17.837525913305395,5.214789704746934
18.06492224513027,4.771557869939873
18.291968248808395,4.271222547212879
18.452714650714455,3.193734114438044
18.504361539430317,2.234968494557954
18.550293551303305,1.481309280267812
18.61587831683308,0.80531275184428
18.650450700229296,-0.03818734114437561
18.74142734516275,-0.8945065844824036
18.77843458067441,-1.6821151819477969
18.84046773375156,-2.287520922447456
18.89456218887308,-3.2126790031616075
18.948889826698814,-4.160719267249391
18.988638586501448,-4.92769615440249
19.026642517506527,-5.552843386440184
19.076357139950403,-6.400331659537532
19.126022827669015,-7.0853015932056245
19.173275421748244,-7.907863740623643
19.23946269608278,-8.940303866261647
19.345578958560747,-10.07301823463251
19.527856440982507,-10.80727067964374
19.638259298009817,-11.566021945322664
19.74487916712867,-12.476414695588954
19.84635013928437,-13.261663188202146
19.92692677152897,-13.956686659227568
20.014715251588168,-14.681697014782369
20.14850167829627,-15.348810778418365
20.322069812335098,-16.041303870018762
20.551468019284247,-16.15823005956909
20.78261786696714,-15.989638809519779
21.011232006159275,-16.23436804346233
21.242488620515463,-16.048373825665987
21.471196180546734,-16.277875462829893
21.70904535894065,-16.43808247060524
21.86992336560025,-16.073330164830995
21.97019691985754,-15.228258970587401
22.151032972750333,-14.58108610749488
22.38073146096812,-14.6490664502567
22.595753285123756,-14.381427840803415
22.753113598668573,-13.623922881408465
22.93532760893857,-12.907138147327831
23.16638403578233,-12.75377449405718
23.395355176038297,-12.94031255459561
23.627249053975707,-12.650444373059212
23.859577783676222,-12.28969535413648
24.028364772626578,-12.056568098691951

==> csv/data/DTload_12.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,10.864
6.72444444444444,13.868
6.88,18.38
7.00777777777778,21.081
7.11611111111111,22.866
7.19944444444444,24.305
7.27722222222222,27.228
7.37166666666667,28.882
7.47166666666667,30.873
7.55222222222222,31.824
7.62166666666667,31.889
7.69111111111111,31.959
7.81611111111111,31.452
7.87722222222222,31.869
7.96611111111111,32.012
8.05222222222222,31.977
8.14111111111111,31.994
8.23,31.605
8.30777777777778,31.627
8.38,31.925
8.46611111111111,32.115
8.52722222222222,33.358
8.605,33.548
8.68555555555556,33.529
8.77444444444444,33.28
8.88833333333333,33.527
8.98833333333333,33.421
9.05777777777778,33.604
9.16888888888889,33.348
9.27166666666667,32.964
9.46055555555555,33.658
9.60777777777778,33.506
9.65222222222222,33.181
9.68,33.486
9.71888888888889,33.263
9.74944444444444,33.184
9.81611111111111,33.14
9.77722222222222,33.611
9.90222222222222,33.538
9.99111111111111,33.184
10.1383333333333,33.893
10.2966666666667,33.125
10.3883333333333,33.663
10.5411111111111,34.726
10.6938888888889,34.754
10.8522222222222,35.152
11.0105555555556,34.156
11.1855555555556,34.732
11.3522222222222,35.121
11.5216666666667,34.604
11.7133333333333,34.93
11.9077777777778,34.918
12.1022222222222,34.915
12.2966666666667,34.989
12.4883333333333,34.724
12.6827777777778,36.383
12.8772222222222,36.255
13.0688888888889,36.082
13.2633333333333,36.19
13.4577777777778,36.703
13.6494444444444,36.491
13.8438888888889,35.608
14.0383333333333,36.778
14.1966666666667,36.156
14.3383333333333,36.279
14.4966666666667,35.751
14.6716666666667,38.007
14.8661111111111,37.943
14.8994444444444,37.635
14.9355555555556,37.52
14.955,37.649
14.98,38.184
14.98,38.184
14.98,38.184
15.0161111111111,38.052
15.0355555555556,38.22
15.0605555555556,37.584
15.0577777777778,38.051
15.1327777777778,37.722
15.1466666666667,37.831
15.28,38.434
15.3077777777778,37.619
15.3827777777778,38.131
15.4827777777778,37.604
15.63,37.776
15.755,38.183
15.8105555555556,38.207
15.9133333333333,38.029
16.03,37.859
16.1494444444444,37.674
16.2383333333333,37.97
16.3272222222222,37.587
16.4133333333333,37.973
16.5188888888889,39.488
16.6355555555556,39.637
16.7494444444444,39.457
16.8633333333333,39.162
16.9605555555556,39.653
17.0383333333333,39.354
17.1105555555556,39.257
17.205,39.336
17.2994444444444,39.566
17.4133333333333,39.073
17.505,39.497
17.5938888888889,34.742
17.6383333333333,32.795
17.7188888888889,29.221
17.83,22.961
17.9188888888889,18.361
17.9994444444444,13.921
18.0772222222222,12.335
18.1577777777778,12.331
18.2411111111111,12.344
18.33,12.33
18.405,12.342
18.4911111111111,12.365
18.5716666666667,12.352
18.6438888888889,12.337
18.7577777777778,12.335
18.8522222222222,10.875
18.9466666666667,10.858
19.03,10.856
19.1133333333333,10.866
19.2105555555556,10.863
19.3161111111111,10.856
19.4077777777778,10.87
19.53,10.877
19.68,10.848
19.8133333333333,10.867
19.9883333333333,10.875
20.1827777777778,10.842
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTload_13.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,10.86
6.72444444444444,13.946
6.88,18.373
7.00777777777778,20.286
7.11611111111111,22.943
7.19944444444444,24.249
7.27722222222222,27.288
7.37166666666667,28.715
7.47166666666667,30.424
7.55222222222222,31.685
7.62166666666667,31.96
7.69111111111111,31.863
7.81611111111111,32.053
7.87722222222222,31.817
7.96611111111111,31.791
8.05222222222222,31.632
8.14111111111111,32.251
8.23,31.919
8.30777777777778,31.803
8.38,31.935
8.46611111111111,31.861
8.52722222222222,33.452
8.605,33.197
8.68555555555556,33.129
8.77444444444444,33.084
8.88833333333333,33.455
8.98833333333333,33.219
9.05777777777778,33.288
9.16888888888889,32.966
9.27166666666667,33.652
9.46055555555555,33.349
9.60777777777778,33.467
9.65222222222222,33.675
9.68,33.554
9.71888888888889,32.86
9.74944444444444,33.432
9.81611111111111,33.16
9.77722222222222,33.1
9.90222222222222,33.667
9.99111111111111,33.736
10.1383333333333,33.384
10.2966666666667,33.048
10.3883333333333,33.227
10.5411111111111,35.133
10.6938888888889,34.794
10.8522222222222,34.78
11.0105555555556,34.868
11.1855555555556,35.057
11.3522222222222,34.813
11.5216666666667,34.855
11.7133333333333,35.215
11.9077777777778,35.192
12.1022222222222,35.082
12.2966666666667,34.737
12.4883333333333,35.081
12.6827777777778,36.098
12.8772222222222,36.65
13.0688888888889,36.348
13.2633333333333,35.846
13.4577777777778,36.448
13.6494444444444,36.321
13.8438888888889,36.581
14.0383333333333,35.966
14.1966666666667,36.274
14.3383333333333,36.123
14.4966666666667,36.831
14.6716666666667,38.354
14.8661111111111,37.437
14.8994444444444,38.391
14.9355555555556,37.831
14.955,37.875
14.98,37.622
14.98,37.622
14.98,37.622
15.0161111111111,38.366
15.0355555555556,38.292
15.0605555555556,37.78
15.0577777777778,37.874
15.1327777777778,37.64
15.1466666666667,37.908
15.28,37.615
15.3077777777778,37.981
15.3827777777778,38.163
15.4827777777778,38.112
15.63,37.815
15.755,37.843
15.8105555555556,37.619
15.9133333333333,37.792
16.03,37.703
16.1494444444444,37.417
16.2383333333333,38.061
16.3272222222222,37.568
16.4133333333333,37.753
16.5188888888889,39.143
16.6355555555556,39.717
16.7494444444444,39.57
16.8633333333333,39.373
16.9605555555556,39.311
17.0383333333333,38.996
17.1105555555556,39.047
17.205,39.125
17.2994444444444,39.683
17.4133333333333,39.633
17.505,39.656
17.5938888888889,35.072
17.6383333333333,33.098
17.7188888888889,29.062
17.83,22.566
17.9188888888889,18.48
17.9994444444444,13.909
18.0772222222222,12.346
18.1577777777778,12.39
18.2411111111111,12.345
18.33,12.334
18.405,12.335
18.4911111111111,12.364
18.5716666666667,12.371
18.6438888888889,12.332
18.7577777777778,12.387
18.8522222222222,10.854
18.9466666666667,10.848
19.03,10.857
19.1133333333333,10.85
19.2105555555556,10.83
19.3161111111111,10.85
19.4077777777778,10.854
19.53,10.84
19.68,10.838
19.8133333333333,10.836
19.9883333333333,10.865
20.1827777777778,10.845
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTload_14.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,10.833
6.72444444444444,13.776
6.88,18.348
7.00777777777778,20.179
7.11611111111111,22.978
7.19944444444444,24.42
7.27722222222222,27.231
7.37166666666667,29.042
7.47166666666667,30.239
7.55222222222222,32.072
7.62166666666667,31.969
7.69111111111111,31.974
7.81611111111111,31.74
7.87722222222222,31.719
7.96611111111111,31.886
8.05222222222222,31.883
8.14111111111111,32.061
8.23,32.156
8.30777777777778,31.968
8.38,31.896
8.46611111111111,31.521
8.52722222222222,33.742
8.605,33.109
8.68555555555556,33.317
8.77444444444444,33.696
8.88833333333333,33.583
8.98833333333333,33.417
9.05777777777778,33.869
9.16888888888889,33.02
9.27166666666667,33.175
9.46055555555555,33.667
9.60777777777778,32.817
9.65222222222222,33.935
9.68,33.117
9.71888888888889,33.644
9.74944444444444,33.299
9.81611111111111,33.386
9.77722222222222,33.211
9.90222222222222,33.543
9.99111111111111,33.291
10.1383333333333,33.166
10.2966666666667,33.46
10.3883333333333,33.046
10.5411111111111,35.398
10.6938888888889,34.687
10.8522222222222,35.213
11.0105555555556,34.936
11.1855555555556,34.374
11.3522222222222,34.918
11.5216666666667,34.629
11.7133333333333,35.095
11.9077777777778,35.203
12.1022222222222,35.054
12.2966666666667,34.744
12.4883333333333,34.402
12.6827777777778,36.054
12.8772222222222,35.958
13.0688888888889,36.242
13.2633333333333,36.614
13.4577777777778,36.776
13.6494444444444,36.532
13.8438888888889,36.429
14.0383333333333,35.896
14.1966666666667,36.296
14.3383333333333,36.406
14.4966666666667,36.453
14.6716666666667,37.612
14.8661111111111,38.06
14.8994444444444,37.806
14.9355555555556,38.033
14.955,37.772
14.98,37.55
14.98,37.55
14.98,37.55
15.0161111111111,37.774
15.0355555555556,37.572
15.0605555555556,37.947
15.0577777777778,37.569
15.1327777777778,37.578
15.1466666666667,37.52
15.28,37.768
15.3077777777778,38.083
15.3827777777778,37.538
15.4827777777778,37.587
15.63,37.303
15.755,38.157
15.8105555555556,38.071
15.9133333333333,37.869
16.03,38.041
16.1494444444444,37.905
16.2383333333333,37.358
16.3272222222222,37.593
16.4133333333333,38.101
16.5188888888889,38.99
16.6355555555556,39.031
16.7494444444444,39.739
16.8633333333333,39.534
16.9605555555556,39.282
17.0383333333333,39.035
17.1105555555556,39.942
17.205,39.354
17.2994444444444,39.126
17.4133333333333,39.194
17.505,39.488
17.5938888888889,34.778
17.6383333333333,33.057
17.7188888888889,28.833
17.83,22.954
17.9188888888889,18.383
17.9994444444444,13.818
18.0772222222222,12.313
18.1577777777778,12.404
18.2411111111111,12.446
18.33,12.403
18.405,12.371
18.4911111111111,12.312
18.5716666666667,12.367
18.6438888888889,12.385
18.7577777777778,12.336
18.8522222222222,10.858
18.9466666666667,10.877
19.03,10.871
19.1133333333333,10.88
19.2105555555556,10.844
19.3161111111111,10.869
19.4077777777778,10.872
19.53,10.853
19.68,10.849
19.8133333333333,10.837
19.9883333333333,10.856
20.1827777777778,10.873
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTload_15.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,10.864
6.72444444444444,13.866
6.88,18.339
7.00777777777778,20.835
7.11611111111111,22.721
7.19944444444444,24.332
7.27722222222222,27.09
7.37166666666667,28.545
7.47166666666667,30.006
7.55222222222222,31.9
7.62166666666667,32.107
7.69111111111111,31.437
7.81611111111111,31.774
7.87722222222222,31.62
7.96611111111111,31.684
8.05222222222222,32.173
8.14111111111111,31.866
8.23,32.147
8.30777777777778,31.935
8.38,31.955
8.46611111111111,32.151
8.52722222222222,33.346
8.605,33.322
8.68555555555556,33.34
8.77444444444444,33.347
8.88833333333333,33.496
8.98833333333333,33.595
9.05777777777778,33.675
9.16888888888889,33.232
9.27166666666667,33.268
9.46055555555555,33.296
9.60777777777778,33.068
9.65222222222222,33.325
9.68,33.532
9.71888888888889,33.524
9.74944444444444,33.325
9.81611111111111,33.282
9.77722222222222,33.091
9.90222222222222,33.405
9.99111111111111,33.213
10.1383333333333,33.444
10.2966666666667,33.445
10.3883333333333,33.545
10.5411111111111,34.653
10.6938888888889,34.775
10.8522222222222,34.488
11.0105555555556,34.699
11.1855555555556,34.696
11.3522222222222,34.525
11.5216666666667,34.722
11.7133333333333,35.352
11.9077777777778,35.06
12.1022222222222,34.407
12.2966666666667,35.201
12.4883333333333,34.659
12.6827777777778,36.565
12.8772222222222,36.376
13.0688888888889,36.027
13.2633333333333,36.318
13.4577777777778,36.363
13.6494444444444,36.049
13.8438888888889,36.59
14.0383333333333,36.151
14.1966666666667,36.548
14.3383333333333,36.251
14.4966666666667,36.757
14.6716666666667,37.801
14.8661111111111,38.186
14.8994444444444,37.574
14.9355555555556,37.968
14.955,37.628
14.98,38.205
14.98,38.205
14.98,38.205
15.0161111111111,37.696
15.0355555555556,37.605
15.0605555555556,38.175
15.0577777777778,38.076
15.1327777777778,38.108
15.1466666666667,37.42
15.28,37.832
15.3077777777778,38.067
15.3827777777778,37.801
15.4827777777778,37.794
15.63,38.199
15.755,38.323
15.8105555555556,37.329
15.9133333333333,37.31
16.03,37.641
16.1494444444444,38.308
16.2383333333333,38.302
16.3272222222222,37.27
16.4133333333333,37.426
16.5188888888889,39.878
16.6355555555556,38.936
16.7494444444444,39.431
16.8633333333333,39.268
16.9605555555556,39.397
17.0383333333333,39.365
17.1105555555556,39.01
17.205,39.547
17.2994444444444,39.386
17.4133333333333,39.608
17.505,38.909
17.5938888888889,34.724
17.6383333333333,32.814
17.7188888888889,29.018
17.83,22.742
17.9188888888889,18.235
17.9994444444444,13.872
18.0772222222222,12.358
18.1577777777778,12.358
18.2411111111111,12.352
18.33,12.402
18.405,12.342
18.4911111111111,12.378
18.5716666666667,12.377
18.6438888888889,12.362
18.7577777777778,12.382
18.8522222222222,10.879
18.9466666666667,10.859
19.03,10.846
19.1133333333333,10.857
19.2105555555556,10.862
19.3161111111111,10.86
19.4077777777778,10.847
19.53,10.864
19.68,10.88
19.8133333333333,10.863
19.9883333333333,10.856
20.1827777777778,10.88
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTload_16.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,10.856
6.72444444444444,13.899
6.88,18.351
7.00777777777778,21.493
7.11611111111111,22.768
7.19944444444444,24.432
7.27722222222222,27.222
7.37166666666667,28.736
7.47166666666667,30.291
7.55222222222222,31.693
7.62166666666667,31.624
7.69111111111111,31.941
7.81611111111111,32.34
7.87722222222222,31.672
7.96611111111111,31.492
8.05222222222222,31.819
8.14111111111111,31.819
8.23,31.856
8.30777777777778,31.844
8.38,31.976
8.46611111111111,31.994
8.52722222222222,33.284
8.605,33.265
8.68555555555556,33.682
8.77444444444444,33.239
8.88833333333333,33.596
8.98833333333333,33.13
9.05777777777778,33.424
9.16888888888889,33.31
9.27166666666667,33.244
9.46055555555555,33.655
9.60777777777778,33.221
9.65222222222222,33.172
9.68,33.245
9.71888888888889,33.625
9.74944444444444,33.734
9.81611111111111,33.295
9.77722222222222,33.266
9.90222222222222,33.623
9.99111111111111,33.686
10.1383333333333,33.177
10.2966666666667,33.242
10.3883333333333,33.21
10.5411111111111,34.596
10.6938888888889,35.206
10.8522222222222,34.816
11.0105555555556,34.945
11.1855555555556,34.636
11.3522222222222,35.178
11.5216666666667,34.708
11.7133333333333,34.954
11.9077777777778,34.756
12.1022222222222,34.587
12.2966666666667,35.033
12.4883333333333,34.716
12.6827777777778,36.222
12.8772222222222,36.252
13.0688888888889,36.303
13.2633333333333,36.648
13.4577777777778,36.238
13.6494444444444,36.049
13.8438888888889,36.809
14.0383333333333,36.425
14.1966666666667,36.258
14.3383333333333,36.176
14.4966666666667,36.187
14.6716666666667,37.244
14.8661111111111,37.63
14.8994444444444,37.942
14.9355555555556,38.561
14.955,37.799
14.98,37.65
14.98,37.65
14.98,37.65
15.0161111111111,37.856
15.0355555555556,37.993
15.0605555555556,37.88
15.0577777777778,37.82
15.1327777777778,38.027
15.1466666666667,37.96
15.28,37.829
15.3077777777778,37.494
15.3827777777778,38.236
15.4827777777778,37.589
15.63,38.027
15.755,37.66
15.8105555555556,37.418
15.9133333333333,37.889
16.03,37.636
16.1494444444444,37.923
16.2383333333333,38.001
16.3272222222222,38.223
16.4133333333333,38.12
16.5188888888889,39.153
16.6355555555556,38.857
16.7494444444444,39.298
16.8633333333333,39.17
16.9605555555556,39.247
17.0383333333333,39.076
17.1105555555556,39.367
17.205,39.519
17.2994444444444,39.471
17.4133333333333,39.265
17.505,39.063
17.5938888888889,34.893
17.6383333333333,33.606
17.7188888888889,28.952
17.83,22.927
17.9188888888889,18.313
17.9994444444444,13.873
18.0772222222222,12.302
18.1577777777778,12.283
18.2411111111111,12.347
18.33,12.324
18.405,12.397
18.4911111111111,12.378
18.5716666666667,12.38
18.6438888888889,12.383
18.7577777777778,12.318
18.8522222222222,10.857
18.9466666666667,10.86
19.03,10.861
19.1133333333333,10.864
19.2105555555556,10.855
19.3161111111111,10.862
19.4077777777778,10.854
19.53,10.877
19.68,10.846
19.8133333333333,10.865
19.9883333333333,10.853
20.1827777777778,10.854
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTload_17.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,9.36
6.72444444444444,9.36
6.88,10.867
7.00777777777778,10.879
7.11611111111111,10.86
7.19944444444444,10.862
7.27722222222222,10.873
7.37166666666667,10.877
7.47166666666667,10.907
7.55222222222222,12.341
7.62166666666667,12.329
7.69111111111111,12.338
7.81611111111111,12.362
7.87722222222222,12.379
7.96611111111111,12.387
8.05222222222222,12.358
8.14111111111111,12.342
8.23,12.374
8.30777777777778,12.383
8.38,12.356
8.46611111111111,12.362
8.52722222222222,12.368
8.605,12.393
8.68555555555556,12.373
8.77444444444444,12.395
8.88833333333333,12.424
8.98833333333333,12.355
9.05777777777778,12.398
9.16888888888889,12.323
9.27166666666667,12.43
9.46055555555555,12.342
9.60777777777778,12.35
9.65222222222222,12.363
9.68,12.372
9.71888888888889,12.381
9.74944444444444,12.367
9.81611111111111,12.299
9.77722222222222,12.313
9.90222222222222,12.364
9.99111111111111,12.368
10.1383333333333,12.334
10.2966666666667,12.372
10.3883333333333,12.404
10.5411111111111,12.349
10.6938888888889,12.291
10.8522222222222,12.391
11.0105555555556,12.39
11.1855555555556,12.357
11.3522222222222,12.36
11.5216666666667,12.428
11.7133333333333,12.342
11.9077777777778,12.401
12.1022222222222,12.374
12.2966666666667,12.364
12.4883333333333,12.32
12.6827777777778,12.383
12.8772222222222,12.347
13.0688888888889,12.358
13.2633333333333,12.366
13.4577777777778,12.388
13.6494444444444,12.304
13.8438888888889,12.381
14.0383333333333,12.356
14.1966666666667,12.342
14.3383333333333,12.35
14.4966666666667,12.377
14.6716666666667,12.389
14.8661111111111,12.348
14.8994444444444,12.341
14.9355555555556,12.308
14.955,12.303
14.98,12.319
14.98,12.319
14.98,12.319
15.0161111111111,12.273
15.0355555555556,12.291
15.0605555555556,12.302
15.0577777777778,12.3
15.1327777777778,12.332
15.1466666666667,12.364
15.28,12.32
15.3077777777778,12.357
15.3827777777778,12.375
15.4827777777778,12.344
15.63,12.366
15.755,12.346
15.8105555555556,12.387
15.9133333333333,12.349
16.03,12.357
16.1494444444444,12.388
16.2383333333333,12.37
16.3272222222222,12.319
16.4133333333333,12.353
16.5188888888889,12.334
16.6355555555556,12.371
16.7494444444444,12.379
16.8633333333333,12.333
16.9605555555556,12.312
17.0383333333333,12.394
17.1105555555556,12.333
17.205,12.353
17.2994444444444,12.305
17.4133333333333,12.319
17.505,12.387
17.5938888888889,12.444
17.6383333333333,12.379
17.7188888888889,10.881
17.83,10.873
17.9188888888889,10.851
17.9994444444444,9.36
18.0772222222222,9.36
18.1577777777778,9.36
18.2411111111111,9.36
18.33,9.36
18.405,9.36
18.4911111111111,9.36
18.5716666666667,9.36
18.6438888888889,9.36
18.7577777777778,9.36
18.8522222222222,9.36
18.9466666666667,9.36
19.03,9.36
19.1133333333333,9.36
19.2105555555556,9.36
19.3161111111111,9.36
19.4077777777778,9.36
19.53,9.36
19.68,9.36
19.8133333333333,9.36
19.9883333333333,9.36
20.1827777777778,9.36
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTload_18.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,9.36
6.72444444444444,9.36
6.88,10.871
7.00777777777778,10.863
7.11611111111111,10.881
7.19944444444444,10.886
7.27722222222222,10.876
7.37166666666667,10.848
7.47166666666667,10.842
7.55222222222222,12.334
7.62166666666667,12.336
7.69111111111111,12.323
7.81611111111111,12.297
7.87722222222222,12.294
7.96611111111111,12.341
8.05222222222222,12.365
8.14111111111111,12.382
8.23,12.355
8.30777777777778,12.422
8.38,12.387
8.46611111111111,12.372
8.52722222222222,12.359
8.605,12.391
8.68555555555556,12.381
8.77444444444444,12.3
8.88833333333333,12.356
8.98833333333333,12.355
9.05777777777778,12.363
9.16888888888889,12.326
9.27166666666667,12.356
9.46055555555555,12.357
9.60777777777778,12.335
9.65222222222222,12.362
9.68,12.342
9.71888888888889,12.367
9.74944444444444,12.355
9.81611111111111,12.348
9.77722222222222,12.322
9.90222222222222,12.312
9.99111111111111,12.356
10.1383333333333,12.33
10.2966666666667,12.392
10.3883333333333,12.322
10.5411111111111,12.354
10.6938888888889,12.373
10.8522222222222,12.341
11.0105555555556,12.344
11.1855555555556,12.341
11.3522222222222,12.321
11.5216666666667,12.341
11.7133333333333,12.382
11.9077777777778,12.302
12.1022222222222,12.343
12.2966666666667,12.355
12.4883333333333,12.348
12.6827777777778,12.37
12.8772222222222,12.363
13.0688888888889,12.364
13.2633333333333,12.349
13.4577777777778,12.348
13.6494444444444,12.356
13.8438888888889,12.319
14.0383333333333,12.356
14.1966666666667,12.333
14.3383333333333,12.33
14.4966666666667,12.357
14.6716666666667,12.362
14.8661111111111,12.386
14.8994444444444,12.408
14.9355555555556,12.393
14.955,12.358
14.98,12.337
14.98,12.337
14.98,12.337
15.0161111111111,12.314
15.0355555555556,12.312
15.0605555555556,12.333
15.0577777777778,12.324
15.1327777777778,12.338
15.1466666666667,12.326
15.28,12.375
15.3077777777778,12.372
15.3827777777778,12.37
15.4827777777778,12.315
15.63,12.345
15.755,12.307
15.8105555555556,12.366
15.9133333333333,12.36
16.03,12.408
16.1494444444444,12.377
16.2383333333333,12.355
16.3272222222222,12.315
16.4133333333333,12.289
16.5188888888889,12.342
16.6355555555556,12.322
16.7494444444444,12.322
16.8633333333333,12.321
16.9605555555556,12.295
17.0383333333333,12.296
17.1105555555556,12.348
17.205,12.369
17.2994444444444,12.332
17.4133333333333,12.371
17.505,12.378
17.5938888888889,12.406
17.6383333333333,12.402
17.7188888888889,10.869
17.83,10.867
17.9188888888889,10.862
17.9994444444444,9.36
18.0772222222222,9.36
18.1577777777778,9.36
18.2411111111111,9.36
18.33,9.36
18.405,9.36
18.4911111111111,9.36
18.5716666666667,9.36
18.6438888888889,9.36
18.7577777777778,9.36
18.8522222222222,9.36
18.9466666666667,9.36
19.03,9.36
19.1133333333333,9.36
19.2105555555556,9.36
19.3161111111111,9.36
19.4077777777778,9.36
19.53,9.36
19.68,9.36
19.8133333333333,9.36
19.9883333333333,9.36
20.1827777777778,9.36
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTload_19.csv <==
0.0772222222222222,9.36
0.271666666666667,9.36
0.466111111111111,9.36
0.657777777777778,9.36
0.852222222222222,9.36
1.04666666666667,9.36
1.24111111111111,9.36
1.43277777777778,9.36
1.62722222222222,9.36
1.82166666666667,9.36
2.01333333333333,9.36
2.20777777777778,9.36
2.40222222222222,9.36
2.59666666666667,9.36
2.78833333333333,9.36
2.98277777777778,9.36
3.17722222222222,9.36
3.36888888888889,9.36
3.56333333333333,9.36
3.75777777777778,9.36
3.95222222222222,9.36
4.14388888888889,9.36
4.33833333333333,9.36
4.53277777777778,9.36
4.72444444444444,9.36
4.91888888888889,9.36
5.11333333333333,9.36
5.30777777777778,9.36
5.49944444444444,9.36
5.69388888888889,9.36
5.88833333333333,9.36
6.08,9.36
6.28555555555556,9.36
6.43277777777778,9.36
6.56611111111111,10.86
6.72444444444444,13.903
6.88,18.333
7.00777777777778,20.379
7.11611111111111,22.74
7.19944444444444,24.556
7.27722222222222,27.276
7.37166666666667,28.946
7.47166666666667,30.453
7.55222222222222,32.077
7.62166666666667,31.855
7.69111111111111,32.03
7.81611111111111,31.954
7.87722222222222,31.521
7.96611111111111,32.274
8.05222222222222,32.033
8.14111111111111,31.871
8.23,31.9
8.30777777777778,31.799
8.38,31.517
8.46611111111111,32.083
8.52722222222222,33.305
8.605,33.322
8.68555555555556,33.179
8.77444444444444,33.393
8.88833333333333,33.616
8.98833333333333,33.574
9.05777777777778,33.662
9.16888888888889,32.912
9.27166666666667,33.587
9.46055555555555,33.584
9.60777777777778,33.308
9.65222222222222,33.148
9.68,33.645
9.71888888888889,33.395
9.74944444444444,33.402
9.81611111111111,33.386
9.77722222222222,32.961
9.90222222222222,32.785
9.99111111111111,32.988
10.1383333333333,33.289
10.2966666666667,33.355
10.3883333333333,33.463
10.5411111111111,34.535
10.6938888888889,34.976
10.8522222222222,34.821
11.0105555555556,34.81
11.1855555555556,34.638
11.3522222222222,34.779
11.5216666666667,34.453
11.7133333333333,34.95
11.9077777777778,34.957
12.1022222222222,34.967
12.2966666666667,34.845
12.4883333333333,35.168
12.6827777777778,36.259
12.8772222222222,36.045
13.0688888888889,36.265
13.2633333333333,36.113
13.4577777777778,36.252
13.6494444444444,36.512
13.8438888888889,36.467
14.0383333333333,35.915
14.1966666666667,36.088
14.3383333333333,36.018
14.4966666666667,36.395
14.6716666666667,37.647
14.8661111111111,38.11
14.8994444444444,38.147
14.9355555555556,37.697
14.955,38.045
14.98,37.517
14.98,37.517
14.98,37.517
15.0161111111111,38.11
15.0355555555556,38.117
15.0605555555556,38.267
15.0577777777778,38.041
15.1327777777778,37.595
15.1466666666667,37.797
15.28,38.177
15.3077777777778,37.812
15.3827777777778,37.783
15.4827777777778,38.161
15.63,37.589
15.755,38.077
15.8105555555556,38.299
15.9133333333333,37.984
16.03,37.723
16.1494444444444,38.024
16.2383333333333,37.79
16.3272222222222,37.602
16.4133333333333,37.573
16.5188888888889,39.196
16.6355555555556,39.539
16.7494444444444,39.248
16.8633333333333,39.309
16.9605555555556,39.227
17.0383333333333,39.529
17.1105555555556,39.196
17.205,39.538
17.2994444444444,39.259
17.4133333333333,39.185
17.505,39.51
17.5938888888889,34.725
17.6383333333333,33.706
17.7188888888889,28.887
17.83,22.793
17.9188888888889,18.278
17.9994444444444,13.918
18.0772222222222,12.346
18.1577777777778,12.359
18.2411111111111,12.328
18.33,12.357
18.405,12.357
18.4911111111111,12.332
18.5716666666667,12.336
18.6438888888889,12.349
18.7577777777778,12.364
18.8522222222222,10.87
18.9466666666667,10.869
19.03,10.856
19.1133333333333,10.871
19.2105555555556,10.847
19.3161111111111,10.851
19.4077777777778,10.844
19.53,10.847
19.68,10.856
19.8133333333333,10.869
19.9883333333333,10.863
20.1827777777778,10.847
20.3744444444444,9.36
20.5688888888889,9.36
20.7633333333333,9.36
20.9577777777778,9.36
21.1494444444444,9.36
21.3438888888889,9.36
21.5383333333333,9.36
21.73,9.36
21.9244444444444,9.36
22.1188888888889,9.36
22.3133333333333,9.36
22.505,9.36
22.6994444444444,9.36
22.8938888888889,9.36
23.0855555555556,9.36
23.28,9.36
23.4744444444444,9.36
23.6688888888889,9.36


==> csv/data/DTpanel_12.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.132547301904101
5.49944444444444,0.318010095464101
5.69388888888889,0.506160755597435
5.88833333333333,0.694311415730768
6.08,0.879774209290768
6.28555555555556,1.72125200068995
6.43277777777778,2.68805829546662
6.56611111111111,3.56365644922662
6.72444444444444,4.60342925681662
6.88,5.62496043620328
7.00777777777778,6.46407533355662
7.11611111111111,7.17549883348662
7.19944444444444,7.76827109045083
7.27722222222222,8.4026312486775
7.37166666666667,9.17292572652416
7.47166666666667,9.98853164424416
7.55222222222222,10.6455475224075
7.62166666666667,11.2119405208242
7.69111111111111,11.7783335192408
7.81611111111111,12.7978409163908
7.87722222222222,13.2962667549975
7.96611111111111,14.0212497929708
8.05222222222222,14.7235771110075
8.14111111111111,15.4485601489808
8.23,17.1422149178853
8.30777777777778,19.049157722832
8.38,20.8198903274253
8.46611111111111,22.931148432902
8.52722222222222,24.4294606367887
8.605,26.3364034417353
8.68555555555556,28.3114513468587
8.77444444444444,30.490814552512
8.88833333333333,33.2831236597553
8.98833333333333,35.7349072661153
9.05777777777778,37.437534770532
9.16888888888889,40.1617387775987
9.27166666666667,42.1040833131719
9.46055555555555,45.6537224743719
9.60777777777778,48.4203529970719
9.65222222222222,49.2555622114719
9.68,49.7775679704719
9.71888888888889,50.5083760330719
9.74944444444444,51.0825823679719
9.81611111111111,52.3353961895719
9.77722222222222,51.6045881269719
9.90222222222222,53.9536140424719
9.99111111111111,55.6240324712719
10.1383333333333,58.3906629939719
10.2966666666667,59.3424455105601
10.3883333333333,59.5913116083701
10.5411111111111,60.0060884380535
10.6938888888889,60.4208652677368
10.8522222222222,60.8507248912268
11.0105555555556,61.2805845147168
11.1855555555556,61.6600379788782
11.3522222222222,61.0323304874782
11.5216666666667,60.3941612045549
11.7133333333333,59.6722975894449
11.9077777777778,58.9399721828116
12.1022222222222,58.2076467761782
12.2966666666667,57.1810111978637
12.4883333333333,56.0109911549137
12.6827777777778,54.8240142997471
12.8772222222222,53.6370374445804
13.0688888888889,52.4670174016304
13.2633333333333,50.7666871481979
13.4577777777778,48.5010166256979
13.6494444444444,46.2677128249479
13.8438888888889,44.0020423024479
14.0383333333333,41.7363717799479
14.1966666666667,39.8222985402853
14.3383333333333,37.7928134547453
14.4966666666667,35.5245654179653
14.6716666666667,33.0175544299453
14.8661111111111,30.2319866654786
14.8994444444444,29.7544607629986
14.9355555555556,29.2371410353119
14.955,28.9585842588653
14.98,28.6004398320053
14.98,28.6004398320053
14.98,28.6004398320053
15.0161111111111,28.0831201043186
15.0355555555556,27.8045633278719
15.0605555555556,27.4464189010119
15.0577777777778,27.4862127262186
15.1327777777778,26.4117794456386
15.1466666666667,26.2128103196053
15.28,24.2329840025345
15.3077777777778,23.8173105604678
15.3827777777778,22.6949922668878
15.4827777777778,21.1985678754478
15.63,18.9954986324945
15.755,17.1249681431945
15.8105555555556,16.2936212590611
15.9133333333333,14.7556295234145
16.03,13.0098010667345
16.1494444444444,11.2224052658478
16.2383333333333,10.2179014855222
16.3272222222222,9.31635477821557
16.4133333333333,8.44298140551223
16.5188888888889,7.37239469058557
16.6355555555556,6.18911463724557
16.7494444444444,5.0340079185089
16.8633333333333,3.87890119977224
16.9605555555556,2.89283448865557
17.0383333333333,2.10398111976224
17.1105555555556,1.37147442007557
17.205,0.734473827055936
17.2994444444444,0.662650248709269
17.4133333333333,0.576039463055936
17.505,0.506328342895936
17.5938888888889,0.438729680922603
17.6383333333333,0.404930349935936
17.7188888888889,0.343669062522603
17.83,0.259170735055936
17.9188888888889,0.191572073082603
17.9994444444444,0.130310785669269
18.0772222222222,0.0711619564426026
18.1577777777778,0.00990066902926929
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/DTpanel_13.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.113598090854761
5.49944444444444,0.272546775364761
5.69388888888889,0.433799063998095
5.88833333333333,0.595051352631428
6.08,0.754000037141428
6.28555555555556,1.28145322280838
6.43277777777778,1.86151611156171
6.56611111111111,2.38685608628172
6.72444444444444,3.01069730626172
6.88,3.62359394343505
7.00777777777778,4.12704475254172
7.11611111111111,4.55388348200172
7.19944444444444,4.82875128138754
7.27722222222222,4.99003115809421
7.37166666666667,5.18587100838088
7.47166666666667,5.39323084986088
7.55222222222222,5.56027072216421
7.62166666666667,5.70427061208088
7.69111111111111,5.84827050199754
7.81611111111111,6.10747030384754
7.87722222222222,6.23419020697421
7.96611111111111,6.41851006606754
8.05222222222222,6.59706992956421
8.14111111111111,6.78138978865754
8.23,6.86444934844134
8.30777777777778,6.89269953553468
8.38,6.91893185212134
8.46611111111111,6.95020884497468
8.52722222222222,6.97240542054801
8.605,7.00065560764134
8.68555555555556,7.02991472998801
8.77444444444444,7.06220065809468
8.88833333333333,7.10356700348134
8.98833333333333,7.13988867260134
9.05777777777778,7.16511205393468
9.16888888888889,7.20546946406801
9.27166666666667,7.14269050392916
9.46055555555555,7.02383320170249
9.60777777777778,6.93119442202582
9.65222222222222,6.90322799797249
9.68,6.88574898293916
9.71888888888889,6.86127836189249
9.74944444444444,6.84205144535582
9.81611111111111,6.80010180927582
9.77722222222222,6.82457243032249
9.90222222222222,6.74591686267249
9.99111111111111,6.68998401456582
10.1383333333333,6.59734523488916
10.2966666666667,7.56324982452415
10.3883333333333,8.28156048990415
10.5411111111111,9.47874493220415
10.6938888888889,10.6759293745042
10.8522222222222,11.9166477965242
11.0105555555556,13.1573662185442
11.1855555555556,14.2922200951788
11.3522222222222,12.9279110457788
11.5216666666667,11.5408635122221
11.7133333333333,9.97190810541214
11.9077777777778,8.38021421444546
12.1022222222222,6.7885203234788
12.2966666666667,6.12145684141939
12.4883333333333,5.96046861005939
12.6827777777778,5.79714721592606
12.8772222222222,5.63382582179273
13.0688888888889,5.47283759043273
13.2633333333333,5.77573561247382
13.4577777777778,6.59206670240715
13.6494444444444,7.39673591962715
13.8438888888889,8.21306700956048
14.0383333333333,9.02939809949382
14.1966666666667,9.50043388249877
14.3383333333333,9.03451861773877
14.4966666666667,8.51378979241877
14.6716666666667,7.93824740653877
14.8661111111111,7.2987558666721
14.8994444444444,7.1891287455521
14.9355555555556,7.07036603100544
14.955,7.00641687701877
14.98,6.92419653617877
14.98,6.92419653617877
14.98,6.92419653617877
15.0161111111111,6.8054338216321
15.0355555555556,6.74148466764544
15.0605555555556,6.65926432680544
15.0577777777778,6.6683999202321
15.1327777777778,6.4217388977121
15.1466666666667,6.37606093057877
15.28,6.82039685797712
15.3077777777778,6.95360784064379
15.3827777777778,7.31327749384379
15.4827777777778,7.79283703144379
15.63,8.49885523957712
15.755,9.09830466157712
15.8105555555556,9.36472662691046
15.9133333333333,9.85760726277712
16.03,10.4170933899771
16.1494444444444,10.9899006154438
16.2383333333333,10.4085110903375
16.3272222222222,9.50854084436421
16.4133333333333,8.63669466857754
16.5188888888889,7.5679800014842
16.6355555555556,6.3867690536442
16.7494444444444,5.23368217599087
16.8633333333333,4.08059529833754
16.9605555555556,3.0962528418042
17.0383333333333,2.30877887657754
17.1105555555556,1.5775530517242
17.205,0.934535727709232
17.2994444444444,0.843148264215899
17.4133333333333,0.732945734709232
17.505,0.644246137789232
17.5938888888889,0.558234407442565
17.6383333333333,0.515228542269232
17.7188888888889,0.437280411642565
17.83,0.329765748709232
17.9188888888889,0.243754018362565
17.9994444444444,0.165805887735899
18.0772222222222,0.0905456236825653
18.1577777777778,0.0125974930558988
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/DTpanel_14.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.104172073050731
5.49944444444444,0.249931687930731
5.69388888888889,0.397803760997397
5.88833333333333,0.545675834064064
6.08,0.691435448944064
6.28555555555556,1.29193483202714
6.43277777777778,1.97372282946714
6.56611111111111,2.59119120450714
6.72444444444444,3.32443489986714
6.88,4.04481467074714
7.00777777777778,4.63655519682714
7.11611111111111,5.13824825154714
7.19944444444444,5.4390331430408
7.27722222222222,5.56809015009413
7.37166666666667,5.72480223008747
7.47166666666667,5.89073266772747
7.55222222222222,6.02439885360414
7.62166666666667,6.13962832418747
7.69111111111111,6.2548577947708
7.81611111111111,6.4622708418208
7.87722222222222,6.56367277593414
7.96611111111111,6.7111664982808
8.05222222222222,6.85405104180413
8.14111111111111,7.0015447641508
8.23,7.60389084714543
8.30777777777778,8.33050552259876
8.38,9.00521914980543
8.46611111111111,9.80968539762876
8.52722222222222,10.3805969283421
8.605,11.1072116037954
8.68555555555556,11.8597768033721
8.77444444444444,12.6901935753188
8.88833333333333,13.7541650643754
8.98833333333333,14.6883839328154
9.05777777777778,15.3371470358988
9.16888888888889,16.3751680008321
9.27166666666667,16.8096727322757
9.46055555555555,17.5899501515157
9.60777777777778,18.1981075518057
9.65222222222222,18.3817022386857
9.68,18.4964489179857
9.71888888888889,18.6570942690057
9.74944444444444,18.7833156162357
9.81611111111111,19.0587076465557
9.77722222222222,18.8980622955357
9.90222222222222,19.4144223523857
9.99111111111111,19.7816117261457
10.1383333333333,20.3897691264357
10.2966666666667,19.3495772623176
10.3883333333333,18.4943804887876
10.5411111111111,17.0690525329043
10.6938888888889,15.6437245770209
10.8522222222222,14.1665665136509
11.0105555555556,12.6894084502809
11.1855555555556,11.2347198093178
11.3522222222222,11.6894500809178
11.5216666666667,12.1517591903778
11.7133333333333,12.6746990027178
11.9077777777778,13.2052176529178
12.1022222222222,13.7357363031178
12.2966666666667,12.9189108451573
12.4883333333333,11.3902024961873
12.6827777777778,9.83933895375395
12.8772222222222,8.28847541132062
13.0688888888889,6.75976706235062
13.2633333333333,5.70742087368081
13.4577777777778,5.20407359946044
13.6494444444444,4.70792271200415
13.8438888888889,4.20457831403748
14.0383333333333,3.70123391607081
14.1966666666667,3.45969574338208
14.3383333333333,4.01475398481208
14.4966666666667,4.63511319582208
14.6716666666667,5.32077337641208
14.8661111111111,6.08261802151208
14.8994444444444,6.21321996067208
14.9355555555556,6.35470539476208
14.955,6.43088985927208
14.98,6.52884131364207
14.98,6.52884131364207
14.98,6.52884131364207
15.0161111111111,6.67032674773208
15.0355555555556,6.74651121224208
15.0605555555556,6.84446266661208
15.0577777777778,6.83357917168208
15.1327777777778,7.12743353479208
15.1466666666667,7.18185100944208
15.28,7.22348196544
15.3077777777778,7.21002292680667
15.3827777777778,7.17368352249667
15.4827777777778,7.12523098341667
15.63,7.05389807866
15.755,6.99333240481
15.8105555555556,6.96641432754334
15.9133333333333,6.9166158846
16.03,6.86008792234001
16.1494444444444,6.80221405621667
16.2383333333333,6.39387148094812
16.3272222222222,5.87004490910812
16.4133333333333,5.36258791763812
16.5188888888889,4.74054386357812
16.6355555555556,4.05302148803812
16.7494444444444,3.38186869286812
16.8633333333333,2.71071589769812
16.9605555555556,2.13778058474812
17.0383333333333,1.67943233438812
17.1105555555556,1.25382324476812
17.205,0.868076808656596
17.2994444444444,0.783188307009929
17.4133333333333,0.680822760906596
17.505,0.598430979896596
17.5938888888889,0.518535919523263
17.6383333333333,0.478588389336596
17.7188888888889,0.406183490873263
17.83,0.306314665406596
17.9188888888889,0.226419605033263
17.9994444444444,0.154014706569929
18.0772222222222,0.0841065287432626
18.1577777777778,0.0117016302799293
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/DTpanel_15.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.217770163905492
5.49944444444444,0.522478463295492
5.69388888888889,0.831602824995492
5.88833333333333,1.14072718669549
6.08,1.44543548608549
6.28555555555556,2.02606305855904
6.43277777777778,2.58576003746238
6.56611111111111,3.09265541458237
6.72444444444444,3.69459367491238
6.88,4.28597161488571
7.00777777777778,4.77174635129238
7.11611111111111,5.18359884520238
7.19944444444444,5.45486472208688
7.27722222222222,5.62690394739355
7.37166666666667,5.83580872098022
7.47166666666667,6.05700201066022
7.55222222222222,6.23518549401355
7.62166666666667,6.38879194518022
7.69111111111111,6.54239839634688
7.81611111111111,6.81889000844688
7.87722222222222,6.95406368547355
7.96611111111111,7.15067994296688
8.05222222222222,7.34115194241355
8.14111111111111,7.53776819990688
8.23,10.2441363055295
8.30777777777778,13.7133365271962
8.38,16.9347367330295
8.46611111111111,20.7756369784462
8.52722222222222,23.5014371526128
8.605,26.9706373742795
8.68555555555556,30.5637376038628
8.77444444444444,34.5285378571962
8.88833333333333,39.6084381817795
8.98833333333333,44.0688384667795
9.05777777777778,47.1663386646962
9.16888888888889,52.1223389813628
9.27166666666667,53.0562538457875
9.46055555555555,54.6457525143475
9.60777777777778,55.8846264766076
9.65222222222222,56.2586261633275
9.68,56.4923759675275
9.71888888888889,56.8196256934076
9.74944444444444,57.0767504780275
9.81611111111111,57.6377500081075
9.77722222222222,57.3105002822276
9.90222222222222,58.3623744011275
9.99111111111111,59.1103737745675
10.1383333333333,60.3492477368276
10.2966666666667,60.8921810176629
10.3883333333333,61.0886337172928
10.5411111111111,61.4160548833429
10.6938888888889,61.7434760493929
10.8522222222222,62.0828034396628
11.0105555555556,62.4221308299329
11.1855555555556,62.6161284779522
11.3522222222222,60.9288025013522
11.5216666666667,59.2133544251421
11.7133333333333,57.2729295520521
11.9077777777778,55.3043825793522
12.1022222222222,53.3358356066521
12.2966666666667,52.4278231937389
12.4883333333333,52.1023115164789
12.6827777777778,51.7720822786789
12.8772222222222,51.4418530408789
13.0688888888889,51.1163413636189
13.2633333333333,49.9154463814199
13.4577777777778,47.7557140605199
13.6494444444444,45.6268350584899
13.8438888888889,43.4671027375899
14.0383333333333,41.3073704166899
14.1966666666667,39.37702642423
14.3383333333333,36.8632346819
14.4966666666667,34.05370273459
14.6716666666667,30.9484305823
14.8661111111111,27.4981281908667
14.8994444444444,26.9066477809067
14.9355555555556,26.2658773367834
14.955,25.92084709764
14.98,25.47723679017
14.98,25.47723679017
14.98,25.47723679017
15.0161111111111,24.8364663460467
15.0355555555556,24.4914361069034
15.0605555555556,24.0478257994334
15.0577777777778,24.0971158335967
15.1327777777778,22.7662849111867
15.1466666666667,22.51983474037
15.28,20.1658434304203
15.3077777777778,19.6759777768536
15.3827777777778,18.3533405122236
15.4827777777778,16.5898241593836
15.63,13.9935361954803
15.755,11.7891407544303
15.8105555555556,10.809409447297
15.9133333333333,8.99690652910029
16.03,6.93947078412029
16.1494444444444,4.83304847378363
16.2383333333333,4.2021868245595
16.3272222222222,3.86747255426617
16.4133333333333,3.5432181049195
16.5188888888889,3.14574490894617
16.6355555555556,2.70643242918617
16.7494444444444,2.27757977037284
16.8633333333333,1.8487271115595
16.9605555555556,1.48263337842617
17.0383333333333,1.1897583919195
17.1105555555556,0.917803047306171
17.205,0.667329764507912
17.2994444444444,0.602072147614579
17.4133333333333,0.523379139007912
17.505,0.460040863787912
17.5938888888889,0.398621930241245
17.6383333333333,0.367912463467912
17.7188888888889,0.312251554941245
17.83,0.235477888007912
17.9188888888889,0.174058954461245
17.9994444444444,0.118398045934579
18.0772222222222,0.0646564790812453
18.1577777777778,0.00899557055457866
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/DTpanel_16.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.0662736509520507
5.49944444444444,0.159005047732051
5.69388888888889,0.253080377798717
5.88833333333333,0.347155707865384
6.08,0.439887104645384
6.28555555555556,0.75353005618289
6.43277777777778,1.09954164250622
6.56611111111111,1.41291062634622
6.72444444444444,1.78503629465622
6.88,2.15063344246956
7.00777777777778,2.45094538531622
7.11611111111111,2.70555768468622
7.19944444444444,2.96874323717245
7.27722222222222,3.33434038498578
7.37166666666667,3.77827977875911
7.47166666666667,4.24833325451911
7.55222222222222,4.62698744332578
7.62166666666667,4.95341346815911
7.69111111111111,5.27983949299245
7.81611111111111,5.86740633769245
7.87722222222222,6.15466123954578
7.96611111111111,6.57248655133245
8.05222222222222,6.97725482212578
8.14111111111111,7.39508013391245
8.23,7.48619293291237
8.30777777777778,7.4225748358057
8.38,7.36350088849236
8.46611111111111,7.2930665666957
8.52722222222222,7.24308091896903
8.605,7.17946282186236
8.68555555555556,7.11357264985903
8.77444444444444,7.0408662531657
8.88833333333333,6.94771118240237
8.98833333333333,6.86591648612236
9.05777777777778,6.8091146137057
9.16888888888889,6.71823161783903
9.27166666666667,6.77313037509887
9.46055555555555,6.87885575441887
9.60777777777778,6.96125935888887
9.65222222222222,6.98613591872887
9.68,7.00168376862887
9.71888888888889,7.02345075848887
9.74944444444444,7.04055339337887
9.81611111111111,7.07786823313887
9.77722222222222,7.05610124327887
9.90222222222222,7.12606656782887
9.99111111111111,7.17581968750887
10.1383333333333,7.25822329197887
10.2966666666667,7.1178984392637
10.3883333333333,7.0024719110137
10.5411111111111,6.81009436393037
10.6938888888889,6.61771681684703
10.8522222222222,6.41834372259703
11.0105555555556,6.21897062834703
11.1855555555556,6.03681617052955
11.3522222222222,6.25838781092956
11.5216666666667,6.48365231200289
11.7133333333333,6.73845969846289
11.9077777777778,6.99695994559622
12.1022222222222,7.25546019272956
12.2966666666667,7.57557270274517
12.4883333333333,7.92419924430517
12.6827777777778,8.2778783444385
12.8772222222222,8.63155744457184
13.0688888888889,8.98018398613183
13.2633333333333,8.90657187535566
13.4577777777778,8.36239712885566
13.6494444444444,7.82599630730566
13.8438888888889,7.28182156080566
14.0383333333333,6.73764681430566
14.1966666666667,6.34158858066083
14.3383333333333,6.20279889545083
14.4966666666667,6.04768101198083
14.6716666666667,5.87623493025083
14.8661111111111,5.68573928388416
14.8994444444444,5.65308288736416
14.9355555555556,5.61770512446749
14.955,5.59865555983083
14.98,5.57416326244083
14.98,5.57416326244083
14.98,5.57416326244083
15.0161111111111,5.53878549954416
15.0355555555556,5.5197359349075
15.0605555555556,5.4952436375175
15.0577777777778,5.49796500389416
15.1327777777778,5.42448811172416
15.1466666666667,5.41088127984083
15.28,5.10455447174081
15.3077777777778,5.03264812917415
15.3827777777778,4.83850100424415
15.4827777777778,4.57963817100415
15.63,4.19853455540081
15.755,3.87495601385081
15.8105555555556,3.73114332871748
15.9133333333333,3.46508986122081
16.03,3.16308322244081
16.1494444444444,2.85388594940415
16.2383333333333,2.71697259606115
16.3272222222222,2.60952099158115
16.4133333333333,2.50542724974115
16.5188888888889,2.37782846942115
16.6355555555556,2.23679823854115
16.7494444444444,2.09912587030115
16.8633333333333,1.96145350206115
16.9605555555556,1.84392830966115
17.0383333333333,1.74990815574115
17.1105555555556,1.66260372710115
17.205,1.53540657316451
17.2994444444444,1.38526045462451
17.4133333333333,1.20420189991451
17.505,1.05847184368451
17.5938888888889,0.917157849764508
17.6383333333333,0.846500852804508
17.7188888888889,0.718435045814508
17.83,0.541792553414508
17.9188888888889,0.400478559494508
17.9994444444444,0.272412752504508
18.0772222222222,0.148763007824508
18.1577777777778,0.020697200834508
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/DTpanel_17.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.217770163905492
5.49944444444444,0.522478463295492
5.69388888888889,0.831602824995492
5.88833333333333,1.14072718669549
6.08,1.44543548608549
6.28555555555556,1.81984943137351
6.43277777777778,2.11499846335351
6.56611111111111,2.38230324703351
6.72444444444444,2.69972767765351
6.88,3.01158325861351
7.00777777777778,3.26775034297351
7.11611111111111,3.48493547971351
7.19944444444444,3.60050261097337
7.27722222222222,3.61661404580004
7.37166666666667,3.6361779309467
7.47166666666667,3.6568926328667
7.55222222222222,3.67357947608004
7.62166666666667,3.6879646857467
7.69111111111111,3.70234989541337
7.81611111111111,3.72824327281337
7.87722222222222,3.74090225732004
7.96611111111111,3.75931532569337
8.05222222222222,3.77715298568004
8.14111111111111,3.79556605405337
8.23,4.20625253410279
8.30777777777778,4.73770917879612
8.38,5.23120463458278
8.46611111111111,5.81960306263612
8.52722222222222,6.23717614060945
8.605,6.76863278530278
8.68555555555556,7.31907002444945
8.77444444444444,7.92644904695612
8.88833333333333,8.70465341954278
8.98833333333333,9.38795481986279
9.05777777777778,9.86246968119612
9.16888888888889,10.6216934593295
9.27166666666667,10.3595174766222
9.46055555555555,9.84415650214225
9.60777777777778,9.44247809556225
9.65222222222222,9.32121668980225
9.68,9.24542831120225
9.71888888888889,9.13932458116225
9.74944444444444,9.05595736470225
9.81611111111111,8.87406525606225
9.77722222222222,8.98016898610225
9.90222222222222,8.63912128240225
9.99111111111111,8.39659847088225
10.1383333333333,7.99492006430225
10.2966666666667,7.98555071240084
10.3883333333333,8.04323146201084
10.5411111111111,8.13936604469418
10.6938888888889,8.23550062737751
10.8522222222222,8.33513101306751
11.0105555555556,8.43476139875751
11.1855555555556,8.55624968725614
11.3522222222222,8.78952655305614
11.5216666666667,9.02669136661948
11.7133333333333,9.29495976228948
11.9077777777778,9.56711610572281
12.1022222222222,9.83927244915614
12.2966666666667,9.86480115479113
12.4883333333333,9.75752099048113
12.6827777777778,9.64868604118113
12.8772222222222,9.53985109188113
13.0688888888889,9.43257092757113
13.2633333333333,10.0415773350534
13.4577777777778,11.4411202952534
13.6494444444444,12.8206697845934
13.8438888888889,14.2202127447934
14.0383333333333,15.6197557049934
14.1966666666667,16.6815144185346
14.3383333333333,17.2747624357646
14.4966666666667,17.9378043373746
14.6716666666667,18.6706401233646
14.8661111111111,19.484902107798
14.8994444444444,19.624489876558
14.9355555555556,19.7757099593813
14.955,19.8571361578246
14.98,19.9618269843946
14.98,19.9618269843946
14.98,19.9618269843946
15.0161111111111,20.113047067218
15.0355555555556,20.1944732656613
15.0605555555556,20.2991640922313
15.0577777777778,20.287531778168
15.1327777777778,20.601604257878
15.1466666666667,20.6597658281946
15.28,19.698394296371
15.3077777777778,19.4281494123044
15.3827777777778,18.6984882253244
15.4827777777778,17.7256066426844
15.63,16.293308757131
15.755,15.077206778831
15.8105555555556,14.5367170106977
15.9133333333333,13.536810939651
16.03,12.401782426571
16.1494444444444,11.2397294250844
16.2383333333333,10.3896544806269
16.3272222222222,9.54422979678692
16.4133333333333,8.72522463431692
16.5188888888889,7.72128282225692
16.6355555555556,6.61166292471692
16.7494444444444,5.52846254854692
16.8633333333333,4.44526217237692
16.9605555555556,3.52057892442692
17.0383333333333,2.78083232606692
17.1105555555556,2.09392477044692
17.205,1.46894765411187
17.2994444444444,1.32530049741854
17.4133333333333,1.15207892611187
17.505,1.01265668579187
17.5938888888889,0.877459361845205
17.6383333333333,0.809860699871872
17.7188888888889,0.687338125045205
17.83,0.518341470111872
17.9188888888889,0.383144146165205
17.9994444444444,0.260621571338539
18.0772222222222,0.142323912885205
18.1577777777778,0.0198013380585386
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/DTpanel_18.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.284043814857543
5.49944444444444,0.681483511027543
5.69388888888889,1.08468320279421
5.88833333333333,1.48788289456088
6.08,1.88532259073088
6.28555555555556,2.74784289184325
6.43277777777778,3.61281963736992
6.56611111111111,4.39619480312992
6.72444444444444,5.32645281246992
6.88,6.24039050585658
7.00777777777778,6.99112503970992
7.11611111111111,7.62761736188992
7.19944444444444,8.1528732970327
7.27722222222222,8.70662110497937
7.37166666666667,9.37902915748603
7.47166666666667,10.090990624846
7.55222222222222,10.6645151402194
7.62166666666667,11.158932825886
7.69111111111111,11.6533505115527
7.81611111111111,12.5433023457527
7.87722222222222,12.9783899091394
7.96611111111111,13.6112445467927
8.05222222222222,14.2243224770194
8.14111111111111,14.8571771146727
8.23,16.3337975810811
8.30777777777778,17.9960341755611
8.38,19.5395395847211
8.46611111111111,21.3798729571811
8.52722222222222,22.6859159957011
8.605,24.3481525901811
8.68555555555556,26.0697547773211
8.77444444444444,27.9694537424411
8.88833333333333,30.4034430415011
8.98833333333333,32.5406043772611
9.05777777777778,34.0247441937611
9.16888888888889,36.3993679001611
9.27166666666667,37.3307503678409
9.46055555555555,38.9985045769876
9.60777777777778,40.2983718282343
9.65222222222222,40.6907845833276
9.68,40.936042555261
9.71888888888889,41.2794037159676
9.74944444444444,41.5491874850943
9.81611111111111,42.1378066177343
9.77722222222222,41.7944454570276
9.90222222222222,42.8981063307276
9.99111111111111,43.6829318409143
10.1383333333333,44.982799092161
10.2966666666667,45.8625121788929
10.3883333333333,46.2944349961529
10.5411111111111,47.0143063582529
10.6938888888889,47.7341777203529
10.8522222222222,48.4802262228929
11.0105555555556,49.2262747254329
11.1855555555556,50.0067337829713
11.3522222222222,50.2938073917713
11.5216666666667,50.5856655607179
11.7133333333333,50.9158002108379
11.9077777777778,51.2507194211046
12.1022222222222,51.5856386313713
12.2966666666667,51.3789949802162
12.4883333333333,50.8844728539862
12.6827777777778,50.3827837404195
12.8772222222222,49.8810946268528
13.0688888888889,49.3865725006228
13.2633333333333,48.3181596163108
13.4577777777778,46.6256313173108
13.6494444444444,44.9572819940108
13.8438888888889,43.2647536950108
14.0383333333333,41.5722253960108
14.1966666666667,40.0754490887426
14.3383333333333,38.1929946400326
14.4966666666667,36.0890749620626
14.6716666666667,33.7636900548326
14.8661111111111,31.1799290467993
14.8994444444444,30.7369985882793
14.9355555555556,30.257157258216
14.955,29.9987811574126
14.98,29.6665833135226
14.98,29.6665833135226
14.98,29.6665833135226
15.0161111111111,29.1867419834593
15.0355555555556,28.928365882656
15.0605555555556,28.596168038766
15.0577777777778,28.6330789103093
15.1327777777778,27.6364853786393
15.1466666666667,27.4519310209226
15.28,25.5121774626092
15.3077777777778,25.1003269392759
15.3827777777778,23.9883305262759
15.4827777777778,22.5056686422759
15.63,20.3228608686092
15.755,18.4695335136092
15.8105555555556,17.6458324669425
15.9133333333333,16.1219855306092
16.03,14.3922133326092
16.1494444444444,12.6212560822759
16.2383333333333,11.5810267062604
16.3272222222222,10.6285918271137
16.4133333333333,9.70592053794035
16.5188888888889,8.57490411895369
16.6355555555556,7.32483334007369
16.7494444444444,6.10452615116702
16.8633333333333,4.88421896226035
16.9605555555556,3.84249331319368
17.0383333333333,3.00911279394035
17.1105555555556,2.23525945463369
17.205,1.53540657316451
17.2994444444444,1.38526045462451
17.4133333333333,1.20420189991451
17.505,1.05847184368451
17.5938888888889,0.917157849764508
17.6383333333333,0.846500852804508
17.7188888888889,0.718435045814508
17.83,0.541792553414508
17.9188888888889,0.400478559494508
17.9994444444444,0.272412752504508
18.0772222222222,0.148763007824508
18.1577777777778,0.020697200834508
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/DTpanel_19.csv <==
0.0772222222222222,0.0
0.271666666666667,0.0
0.466111111111111,0.0
0.657777777777778,0.0
0.852222222222222,0.0
1.04666666666667,0.0
1.24111111111111,0.0
1.43277777777778,0.0
1.62722222222222,0.0
1.82166666666667,0.0
2.01333333333333,0.0
2.20777777777778,0.0
2.40222222222222,0.0
2.59666666666667,0.0
2.78833333333333,0.0
2.98277777777778,0.0
3.17722222222222,0.0
3.36888888888889,0.0
3.56333333333333,0.0
3.75777777777778,0.0
3.95222222222222,0.0
4.14388888888889,0.0
4.33833333333333,0.0
4.53277777777778,0.0
4.72444444444444,0.0
4.91888888888889,0.0
5.11333333333333,0.0
5.30777777777778,0.312419043710913
5.49944444444444,0.749561918560913
5.69388888888889,1.19304019739425
5.88833333333333,1.63651847622758
6.08,2.07366135107758
6.28555555555556,2.93919621042186
6.43277777777778,3.78391148666186
6.56611111111111,4.54893664250186
6.72444444444444,5.45740401506186
6.88,6.34993336354186
7.00777777777778,7.08308247122186
7.11611111111111,7.70466541034186
7.19944444444444,8.17685150801721
7.27722222222222,8.60694957128387
7.37166666666667,9.12921150525054
7.47166666666667,9.68219472945054
7.55222222222222,10.1276534378339
7.62166666666667,10.5116695657505
7.69111111111111,10.8956856936672
7.81611111111111,11.5869147239172
7.87722222222222,11.9248489164839
7.96611111111111,12.4163895602172
8.05222222222222,12.8925695588339
8.14111111111111,13.3841102025672
8.23,15.8017804965015
8.30777777777778,18.7623118220481
8.38,21.5113766243415
8.46611111111111,24.7891077347681
8.52722222222222,27.1152394905548
8.605,30.0757708161015
8.68555555555556,33.1420354032748
8.77444444444444,36.5254997753281
8.88833333333333,40.8605635020215
8.98833333333333,44.6669609205815
9.05777777777778,47.3102924612481
9.16888888888889,51.5396229263148
9.27166666666667,52.4592003628276
9.46055555555555,54.045215051841
9.60777777777778,55.2813735594543
9.65222222222222,55.654553486281
9.68,55.8877909405476
9.71888888888889,56.214323376521
9.74944444444444,56.4708845762143
9.81611111111111,57.0306544664543
9.77722222222222,56.704122030481
9.90222222222222,57.753690574681
9.99111111111111,58.5000504283343
10.1383333333333,59.7362089359476
10.2966666666667,60.4076613163118
10.3883333333333,60.6981459933218
10.5411111111111,61.1822871216718
10.6938888888889,61.6664282500218
10.8522222222222,62.1681745103118
11.0105555555556,62.6699207706018
11.1855555555556,63.1546784837203
11.3522222222222,62.8945623637203
11.5216666666667,62.6301109750536
11.7133333333333,62.3309774370536
11.9077777777778,62.0275086303869
12.1022222222222,61.7240398237203
12.2966666666667,60.7275669993299
12.4883333333333,59.3731719211399
12.6827777777778,57.9991479287732
12.8772222222222,56.6251239364065
13.0688888888889,55.2707288582165
13.2633333333333,53.4515578845659
13.4577777777778,51.1421602658326
13.6494444444444,48.8657540416526
13.8438888888889,46.5563564229192
14.0383333333333,44.2469588041859
14.1966666666667,42.2986556428292
14.3383333333333,40.2448497000692
14.4966666666667,37.9494195287492
14.6716666666667,35.4123651288692
14.8661111111111,32.5934157956692
14.8994444444444,32.1101673385492
14.9355555555556,31.5866481766692
14.955,31.3047532433492
14.98,30.9423169005092
14.98,30.9423169005092
14.98,30.9423169005092
15.0161111111111,30.4187977386292
15.0355555555556,30.1369028053092
15.0605555555556,29.7744664624692
15.0577777777778,29.8147371672292
15.1327777777778,28.7274281387092
15.1466666666667,28.5260746149092
15.28,26.472925321106
15.3077777777778,26.039654629406
15.3827777777778,24.869823761816
15.4827777777778,23.310049271696
15.63,21.013714605686
15.755,19.063996493036
15.8105555555556,18.197455109636
15.9133333333333,16.594353550346
16.03,14.774616645206
16.1494444444444,12.911552670896
16.2383333333333,11.8503544035468
16.3272222222222,10.8919920297868
16.4133333333333,9.96357848020683
16.5188888888889,8.82552316136682
16.6355555555556,7.56767254580682
16.7494444444444,6.33977075442682
16.8633333333333,5.11186896304682
16.9605555555556,4.06366011674682
17.0383333333333,3.22509303970682
17.1105555555556,2.44642361102682
17.205,1.7354684738178
17.2994444444444,1.56575847013114
17.4133333333333,1.3611081715678
17.505,1.1963896385778
17.5938888888889,1.03666257628447
17.6383333333333,0.956799045137804
17.7188888888889,0.812046394934471
17.83,0.612387567067804
17.9188888888889,0.452660504774471
17.9994444444444,0.307907854571137
18.0772222222222,0.168146675064471
18.1577777777778,0.0233940248611373
18.2411111111111,0.0
18.33,0.0
18.405,0.0
18.4911111111111,0.0
18.5716666666667,0.0
18.6438888888889,0.0
18.7577777777778,0.0
18.8522222222222,0.0
18.9466666666667,0.0
19.03,0.0
19.1133333333333,0.0
19.2105555555556,0.0
19.3161111111111,0.0
19.4077777777778,0.0
19.53,0.0
19.68,0.0
19.8133333333333,0.0
19.9883333333333,0.0
20.1827777777778,0.0
20.3744444444444,0.0
20.5688888888889,0.0
20.7633333333333,0.0
20.9577777777778,0.0
21.1494444444444,0.0
21.3438888888889,0.0
21.5383333333333,0.0
21.73,0.0
21.9244444444444,0.0
22.1188888888889,0.0
22.3133333333333,0.0
22.505,0.0
22.6994444444444,0.0
22.8938888888889,0.0
23.0855555555556,0.0
23.28,0.0
23.4744444444444,0.0
23.6688888888889,0.0


==> csv/data/descr.txt <==
Exported 10073661 values
Datapoint count = 40
Datapoint names = ['Cabinet Biblioteca consumption', 'Cabinet Biblioteca max load', 'Cabinet Biblioteca status', 'Cabinet Delfino consumption', 'Cabinet Delfino max load', 'Cabinet Delfino status', 'Cabinet Lagorio consumption', 'Cabinet Lagorio max load', 'Cabinet Lagorio status', 'Cabinet Locatelli consumption', 'Cabinet Locatelli max load', 'Cabinet Locatelli status', 'Cabinet Marchi consumption', 'Cabinet Marchi max load', 'Cabinet Marchi status', 'Cabinet SEB max load', 'Cabinet SEB status', 'Cabinet seb consumption', 'Energy store 1 charge percent', 'Energy store 1 command', 'Energy store 1 energy stored', 'Energy store 1 input', 'Energy store 1 output', 'Energy store 1 state', 'Gas turbine 1 command', 'Gas turbine 1 egt', 'Gas turbine 1 frequency', 'Gas turbine 1 gearbox engaged', 'Gas turbine 1 ignition valve open', 'Gas turbine 1 power (electric)', 'Gas turbine 1 power (thermal)', 'Gas turbine 1 rpm', 'Gas turbine 1 startup valve open', 'Gas turbine 1 state', 'Load generator consumption', 'Solar deficit', 'Solar panel 1 power', 'Solar panel 1 surface temperature', 'Total buildings consumption', 'Total external power draw']
Minimum timestamp = 2021-04-11 23:31:18.341000
Maximum timestamp = 2021-04-21 23:23:31.364000


==> csv/perf/cpu.csv <==
0.0,9.399881722917385
0.3333333333333333,9.32198275861773
0.6666666666666666,9.297262394912115
1.0,9.248922413793606
1.3333333333333333,9.188362068964814
1.6666666666666667,9.379094827586258
2.0,9.019980896684077
2.3333333333333335,9.076939655170808
2.6666666666666665,9.064655172414545
3.0,9.02435344827546
3.3333333333333335,9.156896551722985
3.6666666666666665,9.050215517242483
4.0,9.080818965517993
4.333333333333333,9.007974137930432
4.666666666666667,9.033405172416805
5.0,9.021767241379012
5.333333333333333,8.926631793465713
5.666666666666667,8.986575954648188
6.0,9.094827586209407
6.333333333333333,8.977801724136828
6.666666666666667,9.224784482759226
7.0,9.687284482760928
7.333333333333333,10.051077586206796
7.666666666666667,10.384842173503205
8.0,10.419468410128673
8.333333333333334,10.417313222849513
8.666666666666666,10.524065351274846
9.0,10.474137931033232
9.333333333333334,10.558295948665812
9.666666666666666,10.52823275861964
10.0,10.577370689655977
10.333333333333334,10.484267241383726
10.666666666666666,10.638793103451087
11.0,10.587499999997695
11.333333333333334,10.635560344829893
11.666666666666666,10.672555706509058
12.0,10.579310344825178
12.333333333333334,10.531681034484915
12.666666666666666,10.690227998429455
13.0,10.644717468442137
13.333333333333334,10.618318965516039
13.666666666666666,10.625788787664337
14.0,10.61842463698802
14.333333333333334,10.659051724138283
14.666666666666666,10.695258620689856
15.0,10.69288793103373
15.333333333333334,10.758620689650405
15.666666666666666,10.65883620689294
16.0,10.735560344828942
16.333333333333332,10.681896551723186
16.666666666666668,10.803663793099233
17.0,10.847413793103598
17.333333333333332,10.842241379311954
17.666666666666668,10.527586206896151
18.0,9.385280101514887
18.333333333333332,9.264224137928224
18.666666666666668,9.237068965517995
19.0,9.14704584169511
19.333333333333332,9.12176724137931
19.666666666666668,9.099784482759473
20.0,9.112500000000152
20.333333333333332,9.037777846744525
20.666666666666668,8.957758620692466
21.0,8.940948275863022
21.333333333333332,8.977586206897756
21.666666666666668,8.954956896548163
22.0,9.038208884200357
22.333333333333332,9.001293103446471
22.666666666666668,9.008189655173267
23.0,8.98060344827486
23.333333333333332,9.082112068966222
23.666666666666668,9.080387931034835
24.0,9.037499999998044
24.333333333333332,8.955603448279174
24.666666666666668,9.070627099117281
25.0,9.012499999999852
25.333333333333332,9.073706896549616
25.666666666666668,9.048275862069518
26.0,8.96594827586498
26.333333333333332,9.072413793102644
26.666666666666668,8.93389781998306
27.0,8.987407026825515
27.333333333333332,8.995689655171663
27.666666666666668,9.127155172412538
28.0,8.996767241375798
28.333333333333332,9.065301724139283
28.666666666666668,9.021520615446905
29.0,8.976077586205442
29.333333333333332,9.025000000001455
29.666666666666668,8.997906882113918
30.0,8.93651486050282
30.333333333333332,9.054094827582142
30.666666666666668,9.180235725760314
31.0,9.709051724139186
31.333333333333332,10.182112068967022
31.666666666666668,10.437284482758171
32.0,10.440732758619687
32.333333333333336,10.40452586206937
32.666666666666664,10.529094827585958
33.0,10.514655172413894
33.333333333333336,10.504310344826834
33.666666666666664,10.587500000001453
34.0,10.567563094174186
34.333333333333336,10.557327586202831
34.666666666666664,10.6437499999999
35.0,10.617709026581043
35.333333333333336,10.643213550484301
35.666666666666664,10.671336206900817
36.0,10.689439655172214
36.333333333333336,10.670400548960176
36.666666666666664,10.782112068965066
37.0,10.646982758619838
37.333333333333336,10.663651128628024
37.666666666666664,10.614439655172616
38.0,10.61508620689861
38.333333333333336,10.661422413793156
38.666666666666664,10.667672413792701
39.0,10.726219129523496
39.333333333333336,10.775431034481102
39.666666666666664,10.729094827586563
40.0,10.652155172415249
40.333333333333336,10.8095864525566
40.666666666666664,10.812284482759926
41.0,10.947198275861068
41.333333333333336,9.929310344832002
41.666666666666664,10.682217080512409
42.0,8.849229474787167
42.333333333333336,9.303017241377505
42.666666666666664,9.322780532544641
43.0,9.318749999996538
43.333333333333336,9.15517241378909
43.666666666666664,9.172413793101693
44.0,9.207327586203785
44.333333333333336,9.085313498922682
44.666666666666664,9.128327189591365
45.0,7.713362068966019
45.333333333333336,9.103879310344476
45.666666666666664,7.547844827586861
46.0,7.488362068964714
46.333333333333336,8.964439655172663
46.666666666666664,7.518534482759574
47.0,9.044027889849072
47.333333333333336,9.132758620689858
47.666666666666664,9.152801724141746
48.0,9.151939655172917
48.333333333333336,9.078048544995635
48.666666666666664,9.123491379308186
49.0,9.124137931034182
49.333333333333336,9.116657701084034
49.666666666666664,9.109698275862119
50.0,9.107112068964414
50.333333333333336,9.108836206895802
50.666666666666664,9.134698275859057
51.0,9.180603448275459
51.333333333333336,9.168255736164275
51.666666666666664,9.120537038189031
52.0,9.12962030641917
52.333333333333336,9.143103448276918
52.666666666666664,9.048491379307334
53.0,9.08275862068845
53.333333333333336,9.081465517242735
53.666666666666664,9.121273301563035
54.0,9.162810304937198
54.333333333333336,9.15862068965437
54.666666666666664,9.396217891911332
55.0,9.813362068963562
55.333333333333336,10.223561886637365
55.666666666666664,10.473419148835363
56.0,10.498491379312956
56.333333333333336,10.464008620691514
56.666666666666664,10.625431034484416
57.0,10.650646551722936
57.333333333333336,10.679525862072078
57.666666666666664,10.614008620688201
58.0,10.631034482754204
58.333333333333336,10.719538141116567
58.666666666666664,10.770154518843214
59.0,10.691810344830847
59.333333333333336,10.654741379306682
59.666666666666664,10.720905172414044
60.0,10.78534482759002
60.333333333333336,10.827511534402458
60.666666666666664,10.83556034482799
61.0,10.841885116446521
61.333333333333336,10.805387931038146
61.666666666666664,10.85818965517382
62.0,10.820905172414347
62.333333333333336,10.939439655169203
62.666666666666664,10.95474137930884
63.0,10.958114081974808
63.333333333333336,10.982543103450082
63.666666666666664,10.931034482756361
64.0,10.947058255575485
64.33333333333333,10.938362068966322
64.66666666666667,10.995043103447925
65.0,11.059812687717105
65.33333333333333,11.037639395590876
65.66666666666667,10.663467274474767
66.0,9.615301724137177
66.33333333333333,9.359913793103198
66.66666666666667,9.38756474182365
67.0,9.293318965518946
67.33333333333333,9.271400147589784
67.66666666666667,9.27931034482879
68.0,9.316961607158774
68.33333333333333,9.166810344824377
68.66666666666667,9.1910116621511
69.0,9.127370689654118
69.33333333333333,9.206681034482811
69.66666666666667,9.174448356361104
70.0,9.262715517239673
70.33333333333333,9.191163793102847
70.66666666666667,9.261055248656085
71.0,9.260711995088686
71.33333333333333,9.259634416311108
71.66666666666667,9.242672413790293
72.0,9.2224137931031
72.33333333333333,9.313146551721731
72.66666666666667,9.21745689655052
73.0,9.272198275861669
73.33333333333333,9.22392241379165
73.66666666666667,9.161086149170973
74.0,9.093166159767524
74.33333333333333,9.137500000004618
74.66666666666667,9.073706896552126
75.0,9.114870689653767
75.33333333333333,9.121982758622146
75.66666666666667,9.141011317317224
76.0,9.221982758618683
76.33333333333333,9.179525862072579
76.66666666666667,9.197477223979805
77.0,9.114224137931538
77.33333333333333,9.211422413792555
77.66666666666667,9.407661300052157
78.0,9.27164763773318
78.33333333333333,9.233836206896802
78.66666666666667,9.470689655172464
79.0,9.997844827582945
79.33333333333333,10.429238419043783
79.66666666666667,10.64590517241319
80.0,10.707401430354844
80.33333333333333,10.61336206896095
80.66666666666667,10.847198275860764
81.0,10.834698275864177
81.33333333333333,10.779956896553031
81.66666666666667,10.81918103448045
82.0,10.697844827591323
82.33333333333333,10.746982758616374
82.66666666666667,10.880172413792401
83.0,10.864655172413693
83.33333333333333,10.861347507948873
83.66666666666667,10.861637931034082
84.0,10.852586206893992
84.33333333333333,10.92629310344662
84.66666666666667,11.011422413795463
85.0,10.895689655172365
85.33333333333333,10.89127646147888
85.66666666666667,26.824599485521695
86.0,10.929197284165925
86.33333333333333,10.862387630471934
86.66666666666667,10.945043103449027
87.0,10.99108799250142
87.33333333333333,22.922787398532225
87.66666666666667,27.856465517238416
88.0,11.072844827586808
88.33333333333333,11.0735677487443
88.66666666666667,11.183620689656076
89.0,11.162068965515635
89.33333333333333,11.147336914918881
89.66666666666667,10.870080586484681
90.0,9.73793103448331
90.33333333333333,9.58297413793279
90.66666666666667,9.565517241377353
91.0,9.495474137930335
91.33333333333333,9.449235681752244
91.66666666666667,9.421767241377706
92.0,9.471982758621944
92.33333333333333,9.339008620688753
92.66666666666667,32.606896551724596
93.0,15.82494818911458
93.33333333333333,7.721604976586649
93.66666666666667,9.368103448273201
94.0,9.341745918996622
94.33333333333333,8.05662547154757
94.66666666666667,7.991594827583648
95.0,9.387284482757515
95.33333333333333,9.290301724138082
95.66666666666667,9.435840936834198
96.0,9.379310344829092
96.33333333333333,9.353383769764596
96.66666666666667,9.281745046518466
97.0,9.301939655172113
97.33333333333333,9.305915233604157
97.66666666666667,9.33642241379481
98.0,9.25933109883903
98.33333333333333,9.292520982901726
98.66666666666667,9.290732758619987
99.0,9.285280791166256
99.33333333333333,7.963793103446169
99.66666666666667,9.337500000001455
100.0,7.96918103448065
100.33333333333333,9.32173509746453
100.66666666666667,9.333588504867576
101.0,9.325981110539836
101.33333333333333,9.32586206896868
101.66666666666667,9.413793103450537
102.0,9.31314655172173
102.33333333333333,9.339870689651308
102.66666666666667,9.550083791946545
103.0,10.038292839361587
103.33333333333333,10.528736405078003
103.66666666666667,10.790948275861068
104.0,10.797413793102194
104.33333333333333,10.724784482758723
104.66666666666667,10.836994227622805
105.0,10.8790948275845
105.33333333333333,10.824962672544363
105.66666666666667,10.831362048573066
106.0,10.929094827588417
106.33333333333333,10.856362307198388
106.66666666666667,10.878232758619436
107.0,10.979854964013555
107.33333333333333,11.004234453556245
107.66666666666667,22.807758620689004
108.0,10.99902414802701
108.33333333333333,10.977688161849011
108.66666666666667,11.044612068964915
109.0,11.090732758619136
109.33333333333333,10.98570009861981
109.66666666666667,10.874465942751279
110.0,10.998275862067864
110.33333333333333,11.021044682454331
110.66666666666667,11.110483720805037
111.0,11.105311342679943
111.33333333333333,11.09568965517171
111.66666666666667,11.24030172413768
112.0,11.247844827582945
112.33333333333333,11.288793103449283
112.66666666666667,11.427155172416954
113.0,11.399137931034133
113.33333333333333,11.37574438884794
113.66666666666667,11.115301724137932
114.0,9.936353887215576
114.33333333333333,9.703017241379964
114.66666666666667,9.728663793102896
115.0,9.613909166458706
115.33333333333333,9.554094827583647
115.66666666666667,9.587068965515284
116.0,9.608836206898559
116.33333333333333,9.447747092271563
116.66666666666667,9.436853448271998
117.0,9.478546329789365
117.33333333333333,9.45043103448276
117.66666666666667,9.452801724136375
118.0,9.490301724136176
118.33333333333333,9.428017241377253
118.66666666666667,9.460129310341316
119.0,9.487500000001905
119.33333333333333,9.457974137929279
119.66666666666667,9.557824536720542
120.0,9.53556034483035
120.33333333333333,27.197844827585804
120.66666666666667,9.507693050389696
121.0,9.543103448275613
121.33333333333333,9.447779670482625
121.66666666666667,9.467822635705911
122.0,9.507112068968128
122.33333333333333,9.488146551725391
122.66666666666667,9.379525862064401
123.0,9.37780172413803
123.33333333333333,9.358189655171813
123.66666666666667,9.442489456862804
124.0,9.397844827584903
124.33333333333333,9.424568965514482
124.66666666666667,9.369827586209608
125.0,9.463028927884555
125.33333333333333,9.402586206894647
125.66666666666667,9.433836206896151
126.0,9.464008620689757
126.33333333333333,9.392025862068515
126.66666666666667,9.365053913606742
127.0,9.459913793102245
127.33333333333333,9.525529574442215
127.66666666666667,9.542241379313054
128.0,9.624469402042276
128.33333333333334,9.54935344828018
128.66666666666666,9.55969827585971
129.0,9.66551724137891
129.33333333333334,9.654741379311199
129.66666666666666,9.656681034481657
130.0,9.680603448275711
130.33333333333334,9.662433362530342
130.66666666666666,9.669081009502284
131.0,9.70179104683551
131.33333333333334,9.730455037619494
131.66666666666666,9.75474137930899
132.0,9.712931034486372
132.33333333333334,9.659267241375598
132.66666666666666,9.685991379306431
133.0,9.687499999998744
133.33333333333334,9.660344827580989
133.66666666666666,9.675431034484065
134.0,9.673922413795513
134.33333333333334,9.689655172412037
134.66666666666666,9.672313734685254
135.0,9.739655172414697
135.33333333333334,9.731250000001857
135.66666666666666,9.392241379311349
136.0,9.715086206895899
136.33333333333334,9.715301724141243
136.66666666666666,8.199784482759274
137.0,8.44409368178945
137.33333333333334,8.275646551725192
137.66666666666666,8.40695453072
138.0,8.21896551724108
138.33333333333334,8.208620689654019
138.66666666666666,8.352801724140594
139.0,8.32793109037019
139.33333333333334,8.394827586204789
139.66666666666666,8.323333264366337
140.0,8.340890752476717
140.33333333333334,8.428448275861165
140.66666666666666,8.187500000001757
141.0,9.665732758619235
141.33333333333334,9.607178325366908
141.66666666666666,9.59083197412156
142.0,9.565451272747886
142.33333333333334,9.532758620692316
142.66666666666666,9.561422413794862
143.0,9.55984786311979
143.33333333333334,9.499072420187899
143.66666666666666,9.512284482757265
144.0,9.521120689652014
144.33333333333334,9.445043103447022
144.66666666666666,9.483836206897555
145.0,9.464224137930083
145.33333333333334,9.438793103448727
145.66666666666666,9.478448275860565
146.0,9.431034482756866
146.33333333333334,9.535775862069418
146.66666666666666,9.487284482760327
147.0,9.583620689656277
147.33333333333334,9.534913793105607
147.66666666666666,9.519612068962207
148.0,9.542953744509388
148.33333333333334,9.516810344830446
148.66666666666666,9.51487068965999
149.0,9.560925441893605
149.33333333333334,9.532974137928878
149.66666666666666,9.489074062578036
150.0,9.531348600156676
150.33333333333334,9.56185344827551
150.66666666666666,9.493103448275459
151.0,9.591163793099035
151.33333333333334,9.67672413793229
151.66666666666666,9.683189655174672
152.0,9.749252593938584
152.33333333333334,9.725862068967375
152.66666666666666,9.72931034482889
153.0,9.773275862066056
153.33333333333334,9.781613575079948
153.66666666666666,9.714870689656827
154.0,9.862499999998645
154.33333333333334,9.825646551722333
154.66666666666666,9.833189655172614
155.0,9.817025862071677
155.33333333333334,9.817820221926745
155.66666666666666,9.841560891167331
156.0,9.87586206896281
156.33333333333334,9.782974137930884
156.66666666666666,9.764224137932237
157.0,9.792456896556642
157.33333333333334,9.688362068965068
157.66666666666666,9.76702586207027
158.0,9.68448275861788
158.33333333333334,9.7295258620642
158.66666666666666,9.670622961221612
159.0,9.758620689654922
159.33333333333334,9.691561408408985
159.66666666666666,9.80474137930914
160.0,9.75409482758676
160.33333333333334,9.753017241382624
160.66666666666666,9.828448275864128
161.0,9.831964358377645
161.33333333333334,9.75818965517176
161.66666666666666,9.799467591712311
162.0,9.652155172413492
162.33333333333334,9.556034482761632
162.66666666666666,9.696269336075504
163.0,9.81386078524524
163.33333333333334,9.58325574658955
163.66666666666666,9.581581914670402
164.0,9.483620689655973
164.33333333333334,9.528598078636552
164.66666666666666,9.520258620690711
165.0,9.551574493621013
165.33333333333334,9.665086206898257
165.66666666666666,9.576508620691664
166.0,9.587715517240026
166.33333333333334,9.733769077453886
166.66666666666666,9.595474137933142
167.0,9.645689655169857
167.33333333333334,9.572413793106662
167.66666666666666,9.665948275862068


==> csv/perf/disk_available.csv <==
0.0,458.9930877685547
0.3333333333333333,458.8798179626465
0.6666666666666666,458.8073539733887
1.0,458.6325340270996
1.3333333333333333,458.5864715576172
1.6666666666666667,458.38227462768555
2.0,458.27462005615234
2.3333333333333335,458.2120475769043
2.6666666666666665,457.969051361084
3.0,457.92968368530273
3.3333333333333335,457.74816131591797
3.6666666666666665,457.6083221435547
4.0,457.4665870666504
4.333333333333333,457.29375076293945
4.666666666666667,457.19231033325195
5.0,457.0497055053711
5.333333333333333,457.1227912902832
5.666666666666667,457.0943183898926
6.0,456.9830093383789
6.333333333333333,456.78137969970703
6.666666666666667,456.7308769226074
7.0,456.4888610839844
7.333333333333333,456.3975944519043
7.666666666666667,456.3120994567871
8.0,456.1535453796387
8.333333333333334,455.9550437927246
8.666666666666666,455.8533020019531
9.0,455.564884185791
9.333333333333334,455.6125602722168
9.666666666666666,455.40027236938477
10.0,455.280216217041
10.333333333333334,455.1135559082031
10.666666666666666,454.87348556518555
11.0,454.8071517944336
11.333333333333334,454.62298583984375
11.666666666666666,454.41569900512695
12.0,454.2823677062988
12.333333333333334,454.08588790893555
12.666666666666666,453.9170112609863
13.0,453.8415718078613
13.333333333333334,453.82096099853516
13.666666666666666,453.63177490234375
14.0,453.5483055114746
14.333333333333334,453.26645278930664
14.666666666666666,453.2205352783203
15.0,452.90179443359375
15.333333333333334,452.8521537780762
15.666666666666666,452.6505661010742
16.0,452.4894790649414
16.333333333333332,452.27123641967773
16.666666666666668,452.2143249511719
17.0,451.9270324707031
17.333333333333332,452.0572395324707
17.666666666666668,451.8440704345703
18.0,451.7062873840332
18.333333333333332,451.58537673950195
18.666666666666668,451.3925476074219
19.0,451.3373603820801
19.333333333333332,451.2790069580078
19.666666666666668,451.13697052001953
20.0,450.9790687561035
20.333333333333332,450.8929786682129
20.666666666666668,450.717472076416
21.0,450.6898612976074
21.333333333333332,450.7957077026367
21.666666666666668,450.70532989501953
22.0,450.6890068054199
22.333333333333332,450.36473846435547
22.666666666666668,450.3648567199707
23.0,450.1128387451172
23.333333333333332,450.14292907714844
23.666666666666668,450.0264472961426
24.0,449.87573623657227
24.333333333333332,449.7607536315918
24.666666666666668,449.61943435668945
25.0,449.5032043457031
25.333333333333332,449.6558418273926
25.666666666666668,449.55408477783203
26.0,449.40969467163086
26.333333333333332,449.38914489746094
26.666666666666668,449.11498641967773
27.0,449.0370063781738
27.333333333333332,448.8598518371582
27.666666666666668,448.8341751098633
28.0,448.7388725280762
28.333333333333332,448.541259765625
28.666666666666668,448.5239906311035
29.0,448.4322700500488
29.333333333333332,448.49451446533203
29.666666666666668,448.4003105163574
30.0,448.3383445739746
30.333333333333332,448.08557510375977
30.666666666666668,448.0815315246582
31.0,447.93787002563477
31.333333333333332,447.7976722717285
31.666666666666668,447.62406158447266
32.0,447.44763946533203
32.333333333333336,447.1787567138672
32.666666666666664,447.11143493652344
33.0,446.90758514404297
33.333333333333336,447.08898544311523
33.666666666666664,446.78916931152344
34.0,446.62036895751953
34.333333333333336,446.6186294555664
34.666666666666664,446.4330139160156
35.0,446.30634689331055
35.333333333333336,446.19446563720703
35.666666666666664,445.8483200073242
36.0,445.84417724609375
36.333333333333336,445.48991775512695
36.666666666666664,445.4734573364258
37.0,445.250789642334
37.333333333333336,445.2536430358887
37.666666666666664,445.0660285949707
38.0,445.1169319152832
38.333333333333336,444.82897186279297
38.666666666666664,444.6308059692383
39.0,444.5086479187012
39.333333333333336,444.4436950683594
39.666666666666664,444.1939163208008
40.0,444.1611137390137
40.333333333333336,444.0240058898926
40.666666666666664,443.71788024902344
41.0,443.5620803833008
41.333333333333336,443.53743743896484
41.666666666666664,443.50478744506836
42.0,443.3719062805176
42.333333333333336,443.16808700561523
42.666666666666664,442.97087478637695
43.0,443.01052474975586
43.333333333333336,442.9622802734375
43.666666666666664,442.67942810058594
44.0,442.75085830688477
44.333333333333336,442.65162658691406
44.666666666666664,442.3621253967285
45.0,442.32968521118164
45.333333333333336,442.5007629394531
45.666666666666664,442.2446632385254
46.0,442.1865882873535
46.333333333333336,442.10037994384766
46.666666666666664,442.0524673461914
47.0,441.89857482910156
47.333333333333336,441.6979789733887
47.666666666666664,441.66211700439453
48.0,441.57088470458984
48.333333333333336,441.53754806518555
48.666666666666664,441.23483657836914
49.0,441.3001365661621
49.333333333333336,441.37477111816406
49.666666666666664,441.17277908325195
50.0,441.0900459289551
50.333333333333336,441.0966567993164
50.666666666666664,440.73734283447266
51.0,440.71075439453125
51.333333333333336,440.7760200500488
51.666666666666664,440.4706115722656
52.0,440.5255470275879
52.333333333333336,440.2324676513672
52.666666666666664,440.1044692993164
53.0,440.15362548828125
53.333333333333336,440.1235580444336
53.666666666666664,440.0661964416504
54.0,440.0853157043457
54.333333333333336,439.7900848388672
54.666666666666664,439.7355537414551
55.0,439.79277420043945
55.333333333333336,439.5772514343262
55.666666666666664,439.3518829345703
56.0,439.0533866882324
56.333333333333336,439.1274757385254
56.666666666666664,438.89001083374023
57.0,438.6838150024414
57.333333333333336,438.7468948364258
57.666666666666664,438.7624168395996
58.0,438.4076118469238
58.333333333333336,438.3994903564453
58.666666666666664,438.2652282714844
59.0,438.0156135559082
59.333333333333336,438.02672958374023
59.666666666666664,437.6365776062012
60.0,437.56311416625977
60.333333333333336,437.23933029174805
60.666666666666664,437.18318939208984
61.0,437.18055725097656
61.333333333333336,437.15504455566406
61.666666666666664,436.93321990966797
62.0,436.97813415527344
62.333333333333336,436.64654541015625
62.666666666666664,436.6566734313965
63.0,436.36673736572266
63.333333333333336,436.2879829406738
63.666666666666664,436.0727081298828
64.0,435.91007232666016
64.33333333333333,435.8341293334961
64.66666666666667,435.66378021240234
65.0,435.4646110534668
65.33333333333333,435.3869743347168
65.66666666666667,435.2718620300293
66.0,435.2319030761719
66.33333333333333,434.9441566467285
66.66666666666667,435.0755081176758
67.0,434.8179130554199
67.33333333333333,434.70641708374023
67.66666666666667,434.53487396240234
68.0,434.47158432006836
68.33333333333333,434.4846878051758
68.66666666666667,434.1743621826172
69.0,434.04322052001953
69.33333333333333,434.3823471069336
69.66666666666667,434.25439071655273
70.0,434.15187072753906
70.33333333333333,434.0252990722656
70.66666666666667,433.71384048461914
71.0,433.8038444519043
71.33333333333333,433.515811920166
71.66666666666667,433.47378158569336
72.0,433.34044647216797
72.33333333333333,433.2940254211426
72.66666666666667,433.08520126342773
73.0,433.0729217529297
73.33333333333333,433.23110580444336
73.66666666666667,432.9937934875488
74.0,432.9700126647949
74.33333333333333,432.8458557128906
74.66666666666667,432.8146438598633
75.0,432.48744201660156
75.33333333333333,432.62369537353516
75.66666666666667,432.2897529602051
76.0,432.36494064331055
76.33333333333333,432.1122741699219
76.66666666666667,432.0737113952637
77.0,432.05238342285156
77.33333333333333,432.01136016845703
77.66666666666667,431.8671340942383
78.0,431.87487030029297
78.33333333333333,431.7618827819824
78.66666666666667,431.4776077270508
79.0,431.5675277709961
79.33333333333333,431.3415946960449
79.66666666666667,431.1358947753906
80.0,430.9807662963867
80.33333333333333,430.9035758972168
80.66666666666667,430.81861877441406
81.0,430.4082717895508
81.33333333333333,430.5304374694824
81.66666666666667,430.48565673828125
82.0,430.27005767822266
82.33333333333333,429.9543991088867
82.66666666666667,429.89395904541016
83.0,429.7304573059082
83.33333333333333,429.56591033935547
83.66666666666667,429.3300971984863
84.0,429.4081497192383
84.33333333333333,429.18070220947266
84.66666666666667,428.92879486083984
85.0,428.95687103271484
85.33333333333333,428.9884910583496
85.66666666666667,428.69336318969727
86.0,428.66586685180664
86.33333333333333,428.42678451538086
86.66666666666667,428.21131896972656
87.0,428.06939697265625
87.33333333333333,427.8460388183594
87.66666666666667,427.7827606201172
88.0,427.7962837219238
88.33333333333333,427.4151954650879
88.66666666666667,427.393856048584
89.0,427.10954666137695
89.33333333333333,427.1587448120117
89.66666666666667,427.1150817871094
90.0,427.01443099975586
90.33333333333333,426.68844985961914
90.66666666666667,426.76977157592773
91.0,426.6029739379883
91.33333333333333,426.4249458312988
91.66666666666667,426.3803405761719
92.0,426.30815505981445
92.33333333333333,426.27448654174805
92.66666666666667,426.0814743041992
93.0,426.0460395812988
93.33333333333333,426.12907791137695
93.66666666666667,425.8585968017578
94.0,425.86212158203125
94.33333333333333,425.8168640136719
94.66666666666667,425.4288520812988
95.0,425.5587615966797
95.33333333333333,425.48388671875
95.66666666666667,425.24035263061523
96.0,425.14977264404297
96.33333333333333,425.0307426452637
96.66666666666667,425.01586532592773
97.0,424.9090995788574
97.33333333333333,424.97936630249023
97.66666666666667,424.8884506225586
98.0,424.72270584106445
98.33333333333333,424.4759063720703
98.66666666666667,424.4464912414551
99.0,424.35271072387695
99.33333333333333,424.3323631286621
99.66666666666667,424.1342544555664
100.0,424.0621147155762
100.33333333333333,423.9004135131836
100.66666666666667,423.63996505737305
101.0,423.74726486206055
101.33333333333333,423.8565902709961
101.66666666666667,423.58560943603516
102.0,423.61196517944336
102.33333333333333,423.5828628540039
102.66666666666667,423.34719467163086
103.0,423.1666793823242
103.33333333333333,423.1586112976074
103.66666666666667,422.8457565307617
104.0,422.85654067993164
104.33333333333333,422.59052658081055
104.66666666666667,422.38996505737305
105.0,422.20690155029297
105.33333333333333,422.35351181030273
105.66666666666667,422.1731643676758
106.0,422.0494575500488
106.33333333333333,421.8427505493164
106.66666666666667,421.7611999511719
107.0,421.6492614746094
107.33333333333333,421.4990463256836
107.66666666666667,421.2489242553711
108.0,421.0100898742676
108.33333333333333,421.0177230834961
108.66666666666667,420.8028450012207
109.0,420.70848083496094
109.33333333333333,420.7482261657715
109.66666666666667,420.57079696655273
110.0,420.41590881347656
110.33333333333333,420.20203399658203
110.66666666666667,419.9716033935547
111.0,419.96646881103516
111.33333333333333,419.881103515625
111.66666666666667,419.5052185058594
112.0,419.5870819091797
112.33333333333333,419.32794189453125
112.66666666666667,419.21691513061523
113.0,418.8690376281738
113.33333333333333,419.0784034729004
113.66666666666667,418.9585609436035
114.0,418.69878005981445
114.33333333333333,418.691104888916
114.66666666666667,418.590389251709
115.0,418.4587745666504
115.33333333333333,418.33665466308594
115.66666666666667,418.29584884643555
116.0,418.037052154541
116.33333333333333,418.02661895751953
116.66666666666667,417.9371337890625
117.0,417.7438774108887
117.33333333333333,417.9076385498047
117.66666666666667,417.7894096374512
118.0,417.70833587646484
118.33333333333333,417.6201934814453
118.66666666666667,417.31962966918945
119.0,417.2003059387207
119.33333333333333,417.32204818725586
119.66666666666667,417.1064872741699
120.0,417.06621170043945
120.33333333333333,416.8661231994629
120.66666666666667,416.8536605834961
121.0,416.54973220825195
121.33333333333333,416.7918357849121
121.66666666666667,416.7439079284668
122.0,416.60890197753906
122.33333333333333,416.35485458374023
122.66666666666667,416.1807670593262
123.0,416.2320442199707
123.33333333333333,416.13398361206055
123.66666666666667,415.9612121582031
124.0,415.8788528442383
124.33333333333333,415.8282241821289
124.66666666666667,415.72379302978516
125.0,415.4320983886719
125.33333333333333,415.71207427978516
125.66666666666667,415.4162368774414
126.0,415.4765930175781
126.33333333333333,415.3114891052246
126.66666666666667,415.2113227844238
127.0,414.93846130371094
127.33333333333333,415.0574493408203
127.66666666666667,414.8625030517578
128.0,414.6676902770996
128.33333333333334,414.57054901123047
128.66666666666666,414.5085563659668
129.0,414.4900665283203
129.33333333333334,414.4944610595703
129.66666666666666,414.41773223876953
130.0,414.28864669799805
130.33333333333334,414.15778732299805
130.66666666666666,414.0577583312988
131.0,413.9015464782715
131.33333333333334,413.83512115478516
131.66666666666666,413.76974868774414
132.0,413.5869255065918
132.33333333333334,413.5497398376465
132.66666666666666,413.4190559387207
133.0,413.2452735900879
133.33333333333334,413.37289810180664
133.66666666666666,413.10070419311523
134.0,413.1137924194336
134.33333333333334,412.99312591552734
134.66666666666666,412.8376350402832
135.0,412.70423889160156
135.33333333333334,412.70347595214844
135.66666666666666,412.498477935791
136.0,412.3108444213867
136.33333333333334,412.40981674194336
136.66666666666666,412.1432075500488
137.0,411.92631912231445
137.33333333333334,412.0532989501953
137.66666666666666,411.8999786376953
138.0,411.76851654052734
138.33333333333334,411.61752700805664
138.66666666666666,411.6272201538086
139.0,411.5723342895508
139.33333333333334,411.2714500427246
139.66666666666666,411.35657119750977
140.0,411.0943908691406
140.33333333333334,411.10742950439453
140.66666666666666,411.0263481140137
141.0,410.7782745361328
141.33333333333334,410.99122619628906
141.66666666666666,410.8430290222168
142.0,410.68884658813477
142.33333333333334,410.48281478881836
142.66666666666666,410.437801361084
143.0,410.3354148864746
143.33333333333334,410.1812973022461
143.66666666666666,410.1862030029297
144.0,409.944522857666
144.33333333333334,409.99205017089844
144.66666666666666,409.7742500305176
145.0,409.70678329467773
145.33333333333334,409.73211669921875
145.66666666666666,409.6973304748535
146.0,409.58365631103516
146.33333333333334,409.4276809692383
146.66666666666666,409.3288879394531
147.0,409.2649726867676
147.33333333333334,409.1293182373047
147.66666666666666,409.0144958496094
148.0,408.9631004333496
148.33333333333334,408.79182052612305
148.66666666666666,408.54472732543945
149.0,408.4964828491211
149.33333333333334,408.6635208129883
149.66666666666666,408.52531814575195
150.0,408.39863204956055
150.33333333333334,408.3090629577637
150.66666666666666,408.22780990600586
151.0,407.97098541259766
151.33333333333334,408.0410842895508
151.66666666666666,407.7746391296387
152.0,407.7417335510254
152.33333333333334,407.6980857849121
152.66666666666666,407.488338470459
153.0,407.3915596008301
153.33333333333334,407.50035858154297
153.66666666666666,407.3456382751465
154.0,407.1254997253418
154.33333333333334,407.1251678466797
154.66666666666666,407.08190536499023
155.0,406.9607048034668
155.33333333333334,406.82246017456055
155.66666666666666,406.69026947021484
156.0,406.65328216552734
156.33333333333334,406.42238998413086
156.66666666666666,406.273006439209
157.0,406.0414390563965
157.33333333333334,406.33165740966797
157.66666666666666,406.18591690063477
158.0,405.939453125
158.33333333333334,406.0152587890625
158.66666666666666,405.8504981994629
159.0,405.7004852294922
159.33333333333334,405.60955810546875
159.66666666666666,405.3746223449707
160.0,405.32897186279297
160.33333333333334,405.3209533691406
160.66666666666666,405.08008193969727
161.0,405.0472640991211
161.33333333333334,405.162784576416
161.66666666666666,404.87403106689453
162.0,404.94536209106445
162.33333333333334,404.7626953125
162.66666666666666,404.72337341308594
163.0,404.514892578125
163.33333333333334,404.4563522338867
163.66666666666666,404.32453536987305
164.0,404.25373458862305
164.33333333333334,404.07187271118164
164.66666666666666,403.9912643432617
165.0,403.839412689209
165.33333333333334,404.0059471130371
165.66666666666666,403.92806243896484
166.0,403.7502212524414
166.33333333333334,403.69861602783203
166.66666666666666,403.54360580444336
167.0,403.41973876953125
167.33333333333334,403.30687713623047
167.66666666666666,403.09869384765625


==> csv/perf/disk_usage.csv <==
0.0,0.0
0.3333333333333333,0.11326980590820312
0.6666666666666666,0.18573379516601562
1.0,0.3605537414550781
1.3333333333333333,0.4066162109375
1.6666666666666667,0.6108131408691406
2.0,0.7184677124023438
2.3333333333333335,0.7810401916503906
2.6666666666666665,1.0240364074707031
3.0,1.0634040832519531
3.3333333333333335,1.2449264526367188
3.6666666666666665,1.384765625
4.0,1.5265007019042969
4.333333333333333,1.6993370056152344
4.666666666666667,1.8007774353027344
5.0,1.9433822631835938
5.333333333333333,1.8702964782714844
5.666666666666667,1.8987693786621094
6.0,2.0100784301757812
6.333333333333333,2.2117080688476562
6.666666666666667,2.2622108459472656
7.0,2.5042266845703125
7.333333333333333,2.5954933166503906
7.666666666666667,2.680988311767578
8.0,2.8395423889160156
8.333333333333334,3.038043975830078
8.666666666666666,3.1397857666015625
9.0,3.428203582763672
9.333333333333334,3.3805274963378906
9.666666666666666,3.592815399169922
10.0,3.712871551513672
10.333333333333334,3.8795318603515625
10.666666666666666,4.119602203369141
11.0,4.185935974121094
11.333333333333334,4.3701019287109375
11.666666666666666,4.577388763427734
12.0,4.710720062255859
12.333333333333334,4.907199859619141
12.666666666666666,5.076076507568359
13.0,5.151515960693359
13.333333333333334,5.172126770019531
13.666666666666666,5.3613128662109375
14.0,5.444782257080078
14.333333333333334,5.726634979248047
14.666666666666666,5.772552490234375
15.0,6.0912933349609375
15.333333333333334,6.140933990478516
15.666666666666666,6.342521667480469
16.0,6.503608703613281
16.333333333333332,6.721851348876953
16.666666666666668,6.7787628173828125
17.0,7.0660552978515625
17.333333333333332,6.935848236083984
17.666666666666668,7.149017333984375
18.0,7.286800384521484
18.333333333333332,7.407711029052734
18.666666666666668,7.6005401611328125
19.0,7.655727386474609
19.333333333333332,7.714080810546875
19.666666666666668,7.856117248535156
20.0,8.014019012451172
20.333333333333332,8.100109100341797
20.666666666666668,8.275615692138672
21.0,8.303226470947266
21.333333333333332,8.197380065917969
21.666666666666668,8.287757873535156
22.0,8.304080963134766
22.333333333333332,8.628349304199219
22.666666666666668,8.628231048583984
23.0,8.8802490234375
23.333333333333332,8.85015869140625
23.666666666666668,8.96664047241211
24.0,9.117351531982422
24.333333333333332,9.23233413696289
24.666666666666668,9.373653411865234
25.0,9.489883422851562
25.333333333333332,9.33724594116211
25.666666666666668,9.439002990722656
26.0,9.583393096923828
26.333333333333332,9.60394287109375
26.666666666666668,9.878101348876953
27.0,9.95608139038086
27.333333333333332,10.133235931396484
27.666666666666668,10.158912658691406
28.0,10.254215240478516
28.333333333333332,10.451828002929688
28.666666666666668,10.469097137451172
29.0,10.56081771850586
29.333333333333332,10.498573303222656
29.666666666666668,10.592777252197266
30.0,10.654743194580078
30.333333333333332,10.907512664794922
30.666666666666668,10.911556243896484
31.0,11.055217742919922
31.333333333333332,11.195415496826172
31.666666666666668,11.369026184082031
32.0,11.545448303222656
32.333333333333336,11.8143310546875
32.666666666666664,11.88165283203125
33.0,12.085502624511719
33.333333333333336,11.904102325439453
33.666666666666664,12.20391845703125
34.0,12.372718811035156
34.333333333333336,12.374458312988281
34.666666666666664,12.560073852539062
35.0,12.68674087524414
35.333333333333336,12.798622131347656
35.666666666666664,13.144767761230469
36.0,13.148910522460938
36.333333333333336,13.503170013427734
36.666666666666664,13.519630432128906
37.0,13.742298126220703
37.333333333333336,13.739444732666016
37.666666666666664,13.927059173583984
38.0,13.876155853271484
38.333333333333336,14.164115905761719
38.666666666666664,14.362281799316406
39.0,14.484439849853516
39.333333333333336,14.549392700195312
39.666666666666664,14.799171447753906
40.0,14.831974029541016
40.333333333333336,14.96908187866211
40.666666666666664,15.27520751953125
41.0,15.431007385253906
41.333333333333336,15.455650329589844
41.666666666666664,15.488300323486328
42.0,15.62118148803711
42.333333333333336,15.825000762939453
42.666666666666664,16.022212982177734
43.0,15.982563018798828
43.333333333333336,16.030807495117188
43.666666666666664,16.31365966796875
44.0,16.242229461669922
44.333333333333336,16.341461181640625
44.666666666666664,16.630962371826172
45.0,16.663402557373047
45.333333333333336,16.492324829101562
45.666666666666664,16.748424530029297
46.0,16.806499481201172
46.333333333333336,16.89270782470703
46.666666666666664,16.94062042236328
47.0,17.094512939453125
47.333333333333336,17.295108795166016
47.666666666666664,17.330970764160156
48.0,17.422203063964844
48.333333333333336,17.45553970336914
48.666666666666664,17.758251190185547
49.0,17.692951202392578
49.333333333333336,17.618316650390625
49.666666666666664,17.820308685302734
50.0,17.90304183959961
50.333333333333336,17.89643096923828
50.666666666666664,18.25574493408203
51.0,18.282333374023438
51.333333333333336,18.21706771850586
51.666666666666664,18.522476196289062
52.0,18.467540740966797
52.333333333333336,18.7606201171875
52.666666666666664,18.88861846923828
53.0,18.839462280273438
53.333333333333336,18.869529724121094
53.666666666666664,18.926891326904297
54.0,18.907772064208984
54.333333333333336,19.2030029296875
54.666666666666664,19.25753402709961
55.0,19.200313568115234
55.333333333333336,19.415836334228516
55.666666666666664,19.641204833984375
56.0,19.939701080322266
56.333333333333336,19.865612030029297
56.666666666666664,20.103076934814453
57.0,20.30927276611328
57.333333333333336,20.246192932128906
57.666666666666664,20.230670928955078
58.0,20.58547592163086
58.333333333333336,20.593597412109375
58.666666666666664,20.727859497070312
59.0,20.977474212646484
59.333333333333336,20.966358184814453
59.666666666666664,21.356510162353516
60.0,21.429973602294922
60.333333333333336,21.75375747680664
60.666666666666664,21.809898376464844
61.0,21.812530517578125
61.333333333333336,21.838043212890625
61.666666666666664,22.05986785888672
62.0,22.01495361328125
62.333333333333336,22.346542358398438
62.666666666666664,22.336414337158203
63.0,22.62635040283203
63.333333333333336,22.70510482788086
63.666666666666664,22.920379638671875
64.0,23.08301544189453
64.33333333333333,23.158958435058594
64.66666666666667,23.329307556152344
65.0,23.52847671508789
65.33333333333333,23.60611343383789
65.66666666666667,23.72122573852539
66.0,23.761184692382812
66.33333333333333,24.048931121826172
66.66666666666667,23.917579650878906
67.0,24.175174713134766
67.33333333333333,24.286670684814453
67.66666666666667,24.458213806152344
68.0,24.521503448486328
68.33333333333333,24.508399963378906
68.66666666666667,24.8187255859375
69.0,24.949867248535156
69.33333333333333,24.610740661621094
69.66666666666667,24.738697052001953
70.0,24.841217041015625
70.33333333333333,24.967788696289062
70.66666666666667,25.279247283935547
71.0,25.18924331665039
71.33333333333333,25.477275848388672
71.66666666666667,25.519306182861328
72.0,25.65264129638672
72.33333333333333,25.69906234741211
72.66666666666667,25.907886505126953
73.0,25.920166015625
73.33333333333333,25.761981964111328
73.66666666666667,25.99929428100586
74.0,26.023075103759766
74.33333333333333,26.147232055664062
74.66666666666667,26.178443908691406
75.0,26.505645751953125
75.33333333333333,26.36939239501953
75.66666666666667,26.70333480834961
76.0,26.62814712524414
76.33333333333333,26.880813598632812
76.66666666666667,26.919376373291016
77.0,26.940704345703125
77.33333333333333,26.981727600097656
77.66666666666667,27.125953674316406
78.0,27.11821746826172
78.33333333333333,27.231204986572266
78.66666666666667,27.515480041503906
79.0,27.425559997558594
79.33333333333333,27.651493072509766
79.66666666666667,27.857192993164062
80.0,28.01232147216797
80.33333333333333,28.08951187133789
80.66666666666667,28.174468994140625
81.0,28.584815979003906
81.33333333333333,28.462650299072266
81.66666666666667,28.507431030273438
82.0,28.72303009033203
82.33333333333333,29.03868865966797
82.66666666666667,29.09912872314453
83.0,29.262630462646484
83.33333333333333,29.42717742919922
83.66666666666667,29.66299057006836
84.0,29.584938049316406
84.33333333333333,29.81238555908203
84.66666666666667,30.064292907714844
85.0,30.036216735839844
85.33333333333333,30.004596710205078
85.66666666666667,30.299724578857422
86.0,30.327220916748047
86.33333333333333,30.566303253173828
86.66666666666667,30.781768798828125
87.0,30.923690795898438
87.33333333333333,31.147048950195312
87.66666666666667,31.2103271484375
88.0,31.19680404663086
88.33333333333333,31.577892303466797
88.66666666666667,31.599231719970703
89.0,31.883541107177734
89.33333333333333,31.83434295654297
89.66666666666667,31.878005981445312
90.0,31.978656768798828
90.33333333333333,32.30463790893555
90.66666666666667,32.22331619262695
91.0,32.390113830566406
91.33333333333333,32.56814193725586
91.66666666666667,32.61274719238281
92.0,32.684932708740234
92.33333333333333,32.71860122680664
92.66666666666667,32.91161346435547
93.0,32.94704818725586
93.33333333333333,32.864009857177734
93.66666666666667,33.134490966796875
94.0,33.13096618652344
94.33333333333333,33.17622375488281
94.66666666666667,33.56423568725586
95.0,33.434326171875
95.33333333333333,33.50920104980469
95.66666666666667,33.75273513793945
96.0,33.84331512451172
96.33333333333333,33.962345123291016
96.66666666666667,33.97722244262695
97.0,34.083988189697266
97.33333333333333,34.01372146606445
97.66666666666667,34.104637145996094
98.0,34.270381927490234
98.33333333333333,34.517181396484375
98.66666666666667,34.54659652709961
99.0,34.640377044677734
99.33333333333333,34.66072463989258
99.66666666666667,34.85883331298828
100.0,34.930973052978516
100.33333333333333,35.092674255371094
100.66666666666667,35.35312271118164
101.0,35.24582290649414
101.33333333333333,35.136497497558594
101.66666666666667,35.40747833251953
102.0,35.38112258911133
102.33333333333333,35.41022491455078
102.66666666666667,35.64589309692383
103.0,35.82640838623047
103.33333333333333,35.834476470947266
103.66666666666667,36.14733123779297
104.0,36.13654708862305
104.33333333333333,36.40256118774414
104.66666666666667,36.60312271118164
105.0,36.78618621826172
105.33333333333333,36.63957595825195
105.66666666666667,36.819923400878906
106.0,36.94363021850586
106.33333333333333,37.15033721923828
106.66666666666667,37.23188781738281
107.0,37.34382629394531
107.33333333333333,37.494041442871094
107.66666666666667,37.744163513183594
108.0,37.98299789428711
108.33333333333333,37.975364685058594
108.66666666666667,38.190242767333984
109.0,38.28460693359375
109.33333333333333,38.2448616027832
109.66666666666667,38.42229080200195
110.0,38.577178955078125
110.33333333333333,38.791053771972656
110.66666666666667,39.021484375
111.0,39.02661895751953
111.33333333333333,39.11198425292969
111.66666666666667,39.48786926269531
112.0,39.406005859375
112.33333333333333,39.66514587402344
112.66666666666667,39.77617263793945
113.0,40.12405014038086
113.33333333333333,39.9146842956543
113.66666666666667,40.03452682495117
114.0,40.294307708740234
114.33333333333333,40.30198287963867
114.66666666666667,40.4026985168457
115.0,40.5343132019043
115.33333333333333,40.65643310546875
115.66666666666667,40.69723892211914
116.0,40.95603561401367
116.33333333333333,40.966468811035156
116.66666666666667,41.05595397949219
117.0,41.249210357666016
117.33333333333333,41.08544921875
117.66666666666667,41.203678131103516
118.0,41.284751892089844
118.33333333333333,41.372894287109375
118.66666666666667,41.673458099365234
119.0,41.792781829833984
119.33333333333333,41.67103958129883
119.66666666666667,41.886600494384766
120.0,41.926876068115234
120.33333333333333,42.1269645690918
120.66666666666667,42.139427185058594
121.0,42.443355560302734
121.33333333333333,42.20125198364258
121.66666666666667,42.24917984008789
122.0,42.384185791015625
122.33333333333333,42.63823318481445
122.66666666666667,42.812320709228516
123.0,42.761043548583984
123.33333333333333,42.85910415649414
123.66666666666667,43.03187561035156
124.0,43.114234924316406
124.33333333333333,43.16486358642578
124.66666666666667,43.26929473876953
125.0,43.56098937988281
125.33333333333333,43.28101348876953
125.66666666666667,43.57685089111328
126.0,43.51649475097656
126.33333333333333,43.68159866333008
126.66666666666667,43.78176498413086
127.0,44.05462646484375
127.33333333333333,43.935638427734375
127.66666666666667,44.130584716796875
128.0,44.32539749145508
128.33333333333334,44.42253875732422
128.66666666666666,44.48453140258789
129.0,44.503021240234375
129.33333333333334,44.498626708984375
129.66666666666666,44.575355529785156
130.0,44.70444107055664
130.33333333333334,44.83530044555664
130.66666666666666,44.93532943725586
131.0,45.0915412902832
131.33333333333334,45.15796661376953
131.66666666666666,45.22333908081055
132.0,45.40616226196289
132.33333333333334,45.4433479309082
132.66666666666666,45.574031829833984
133.0,45.7478141784668
133.33333333333334,45.62018966674805
133.66666666666666,45.89238357543945
134.0,45.879295349121094
134.33333333333334,45.999961853027344
134.66666666666666,46.155452728271484
135.0,46.288848876953125
135.33333333333334,46.28961181640625
135.66666666666666,46.49460983276367
136.0,46.68224334716797
136.33333333333334,46.58327102661133
136.66666666666666,46.84988021850586
137.0,47.066768646240234
137.33333333333334,46.939788818359375
137.66666666666666,47.093109130859375
138.0,47.224571228027344
138.33333333333334,47.37556076049805
138.66666666666666,47.365867614746094
139.0,47.420753479003906
139.33333333333334,47.72163772583008
139.66666666666666,47.63651657104492
140.0,47.89869689941406
140.33333333333334,47.885658264160156
140.66666666666666,47.966739654541016
141.0,48.214813232421875
141.33333333333334,48.001861572265625
141.66666666666666,48.15005874633789
142.0,48.30424118041992
142.33333333333334,48.51027297973633
142.66666666666666,48.5552864074707
143.0,48.65767288208008
143.33333333333334,48.811790466308594
143.66666666666666,48.806884765625
144.0,49.04856491088867
144.33333333333334,49.00103759765625
144.66666666666666,49.21883773803711
145.0,49.28630447387695
145.33333333333334,49.26097106933594
145.66666666666666,49.29575729370117
146.0,49.40943145751953
146.33333333333334,49.565406799316406
146.66666666666666,49.66419982910156
147.0,49.72811508178711
147.33333333333334,49.86376953125
147.66666666666666,49.97859191894531
148.0,50.02998733520508
148.33333333333334,50.20126724243164
148.66666666666666,50.448360443115234
149.0,50.496604919433594
149.33333333333334,50.329566955566406
149.66666666666666,50.467769622802734
150.0,50.59445571899414
150.33333333333334,50.684024810791016
150.66666666666666,50.76527786254883
151.0,51.02210235595703
151.33333333333334,50.952003479003906
151.66666666666666,51.218448638916016
152.0,51.2513542175293
152.33333333333334,51.29500198364258
152.66666666666666,51.5047492980957
153.0,51.60152816772461
153.33333333333334,51.49272918701172
153.66666666666666,51.6474494934082
154.0,51.86758804321289
154.33333333333334,51.867919921875
154.66666666666666,51.91118240356445
155.0,52.03238296508789
155.33333333333334,52.17062759399414
155.66666666666666,52.302818298339844
156.0,52.339805603027344
156.33333333333334,52.57069778442383
156.66666666666666,52.7200813293457
157.0,52.9516487121582
157.33333333333334,52.66143035888672
157.66666666666666,52.80717086791992
158.0,53.05363464355469
158.33333333333334,52.97782897949219
158.66666666666666,53.1425895690918
159.0,53.2926025390625
159.33333333333334,53.38352966308594
159.66666666666666,53.618465423583984
160.0,53.66411590576172
160.33333333333334,53.67213439941406
160.66666666666666,53.91300582885742
161.0,53.945823669433594
161.33333333333334,53.83030319213867
161.66666666666666,54.119056701660156
162.0,54.047725677490234
162.33333333333334,54.23039245605469
162.66666666666666,54.26971435546875
163.0,54.47819519042969
163.33333333333334,54.53673553466797
163.66666666666666,54.66855239868164
164.0,54.73935317993164
164.33333333333334,54.92121505737305
164.66666666666666,55.00182342529297
165.0,55.1536750793457
165.33333333333334,54.98714065551758
165.66666666666666,55.065025329589844
166.0,55.24286651611328
166.33333333333334,55.294471740722656
166.66666666666666,55.44948196411133
167.0,55.57334899902344
167.33333333333334,55.68621063232422
167.66666666666666,55.89439392089844


==> csv/perf/net_rx.csv <==
0.0,0.7507670783996585
0.3333333333333333,0.7121776199340822
0.6666666666666666,0.7517447662353516
1.0,0.748368911743164
1.3333333333333333,0.7510888290405277
1.6666666666666667,0.7339408302307131
2.0,0.7210908699035649
2.3333333333333335,0.7424470710754397
2.6666666666666665,0.7384570693969728
3.0,0.7200147050937316
3.3333333333333335,0.7459880828857424
3.6666666666666665,0.7341308975219727
4.0,0.7255759048461916
4.333333333333333,0.7428748893737793
4.666666666666667,0.7370551490783692
5.0,0.7489281082153322
5.333333333333333,0.742853778535251
5.666666666666667,0.7475995477697984
6.0,0.7210262317963421
6.333333333333333,0.7215918350219725
6.666666666666667,0.8498691455300795
7.0,1.1144298362731937
7.333333333333333,1.3265369796752926
7.666666666666667,1.5222884279208904
8.0,1.5338826942443855
8.333333333333334,1.4905293846130379
8.666666666666666,1.5769342041015624
9.0,1.520929431915284
9.333333333333334,1.5274362201903138
9.666666666666666,1.6241786384582517
10.0,1.5795662879943846
10.333333333333334,1.5174945259094244
10.666666666666666,1.6367793273925775
11.0,1.6010184288024905
11.333333333333334,1.6080552291870118
11.666666666666666,1.6144679873510621
12.0,1.590583801269532
12.333333333333334,1.6403070068359378
12.666666666666666,1.5882556569380288
13.0,1.744566460961073
13.333333333333334,1.6704455947875978
13.666666666666666,1.6444366715687813
14.0,1.685309419154578
14.333333333333334,1.6404187583923335
14.666666666666666,1.6816294860839847
15.0,1.72270938873291
15.333333333333334,1.7733315849304199
15.666666666666666,1.6768639755249024
16.0,1.723647749461891
16.333333333333332,1.6389043426513674
16.666666666666668,1.8028002166748045
17.0,1.7665491867065428
17.333333333333332,1.6899904251098639
17.666666666666668,1.5181397819519045
18.0,0.9018111374849209
18.333333333333332,0.8678259079520897
18.666666666666668,0.8643082427978517
19.0,0.770269546508789
19.333333333333332,0.7937305450439454
19.666666666666668,0.812741612295107
20.0,0.8191905212402343
20.333333333333332,0.7296008491516115
20.666666666666668,0.7500292763785747
21.0,0.7219798851013185
21.333333333333332,0.7350609397888184
21.666666666666668,0.73651294708252
22.0,0.7267712211608887
22.333333333333332,0.7217341041564941
22.666666666666668,0.7502163505554201
23.0,0.7413748550415039
23.333333333333332,0.7490778909720842
23.666666666666668,0.7432606887817385
24.0,0.7029952920537169
24.333333333333332,0.7507914352416996
24.666666666666668,0.7498030385791408
25.0,0.7760514068603518
25.333333333333332,0.75038621280569
25.666666666666668,0.6943621826171877
26.0,0.7501748657226566
26.333333333333332,0.742939453125
26.666666666666668,0.7492123413085939
27.0,0.7494258308410646
27.333333333333332,0.7365790939331054
27.666666666666668,0.740828380584717
28.0,0.7190141677856446
28.333333333333332,0.7235207875620525
28.666666666666668,0.7450635954396447
29.0,0.7407696773512958
29.333333333333332,0.741268672943115
29.666666666666668,0.7363135337829593
30.0,0.7471524810791016
30.333333333333332,0.7328840255737306
30.666666666666668,0.8474380874633788
31.0,1.068828153703686
31.333333333333332,1.3168023681640628
31.666666666666668,1.4803876227925088
32.0,1.4908869934082027
32.333333333333336,1.4912899017333987
32.666666666666664,1.509461498260498
33.0,1.6477579498291015
33.333333333333336,1.542360602657749
33.666666666666664,1.541116695404053
34.0,1.5516858256998234
34.333333333333336,1.5424679183959966
34.666666666666664,1.58508436513608
35.0,1.68243604041849
35.333333333333336,1.6064725875854493
35.666666666666664,1.5753464889526365
36.0,1.6537944602966308
36.333333333333336,1.607460994720459
36.666666666666664,1.6656412144242112
37.0,1.7187372103343608
37.333333333333336,1.6264500617980955
37.666666666666664,1.7620540618896487
38.0,1.6356627610505927
38.333333333333336,1.7110824775695805
38.666666666666664,1.6634475851754231
39.0,1.6388412304084004
39.333333333333336,1.6864548873901368
39.666666666666664,1.7449341201782227
40.0,1.7734400558471681
40.333333333333336,1.7012081806524715
40.666666666666664,1.8364814199642991
41.0,1.737131214141846
41.333333333333336,1.7253094291687012
41.666666666666664,1.5057133376196643
42.0,0.9329613304138185
42.333333333333336,0.8631927680969238
42.666666666666664,0.8287656202797298
43.0,0.8132512567234129
43.333333333333336,0.8039138603210448
43.666666666666664,0.808994026184082
44.0,0.7988442420959473
44.333333333333336,0.776370329859066
44.666666666666664,0.7366408157348631
45.0,0.7475741004943844
45.333333333333336,0.7400947761535648
45.666666666666664,0.7474095726013182
46.0,0.7286025238037109
46.333333333333336,0.715346584320068
46.666666666666664,0.7491166114807128
47.0,0.7071802342308535
47.333333333333336,0.7362970161437989
47.666666666666664,0.7169439800358126
48.0,0.7407715890766227
48.333333333333336,0.7494621136480225
48.666666666666664,0.7409613609313966
49.0,0.7360580515744216
49.333333333333336,0.7282373046875004
49.666666666666664,0.7394245338439943
50.0,0.7491278457641601
50.333333333333336,0.7324393844604494
50.666666666666664,0.7433186912536626
51.0,0.7463525962829588
51.333333333333336,0.7321791364490442
51.666666666666664,0.7452176094055177
52.0,0.7106965827941895
52.333333333333336,0.7492919849551234
52.666666666666664,0.7413895225524905
53.0,0.7552017211914065
53.333333333333336,0.7147215270996097
53.666666666666664,0.7367310707657143
54.0,0.7482822799682617
54.333333333333336,0.7324482345581056
54.666666666666664,0.8475450515747073
55.0,1.1326309833399193
55.333333333333336,1.3930638974521374
55.666666666666664,1.4866431671773652
56.0,1.4390835380554197
56.333333333333336,1.470132122039795
56.666666666666664,1.5189665985107423
57.0,1.6271585083007818
57.333333333333336,1.6277984477849892
57.666666666666664,1.4980076408386231
58.0,1.598744430541992
58.333333333333336,1.585439740979696
58.666666666666664,1.6489065551757813
59.0,1.6630577278137215
59.333333333333336,1.6535999078818129
59.666666666666664,1.6970050430297852
60.0,1.6590796154429186
60.333333333333336,1.620923970719393
60.666666666666664,1.626518611907959
61.0,1.6166996765136727
61.333333333333336,1.7019884109497074
61.666666666666664,1.608137722015381
62.0,1.5919736289978028
62.333333333333336,1.6457109832763677
62.666666666666664,1.690815868377686
63.0,1.692939427350884
63.333333333333336,1.7613748741149902
63.666666666666664,1.7037940788269046
64.0,1.676241626739502
64.33333333333333,1.740153331756592
64.66666666666667,1.7119094848632812
65.0,1.7233187675476074
65.33333333333333,1.7382687108287151
65.66666666666667,1.4918614580085645
66.0,0.8751653099060059
66.33333333333333,0.8414783287048341
66.66666666666667,0.8590198516845707
67.0,0.8132298660278322
67.33333333333333,0.8248465347290042
67.66666666666667,0.7731861686706547
68.0,0.7849139006851835
68.33333333333333,0.7505497550964357
68.66666666666667,0.7465814018249511
69.0,0.7508106422424315
69.33333333333333,0.7288878440856936
69.66666666666667,0.7434284210205079
70.0,0.7288537216186523
70.33333333333333,0.7414615440368653
70.66666666666667,0.7498055267333984
71.0,0.7294796213217394
71.33333333333333,0.7282948303222657
71.66666666666667,0.7253739738464358
72.0,0.7329893339166181
72.33333333333333,0.7550398445129396
72.66666666666667,0.7330870819091798
73.0,0.7170887154394867
73.33333333333333,0.7506886672973637
73.66666666666667,0.6987715911865234
74.0,0.7506449890136719
74.33333333333333,0.7510627365112306
74.66666666666667,0.750774678966895
75.0,0.7450376319885254
75.33333333333333,0.7373959541320804
75.66666666666667,0.7301994514465331
76.0,0.7642200982228741
76.33333333333333,0.7159615135192872
76.66666666666667,0.7418084526062013
77.0,0.7048457908630374
77.33333333333333,0.7375426864624026
77.66666666666667,0.7415982437133791
78.0,0.746753559112549
78.33333333333333,0.7682466697692866
78.66666666666667,0.8468235206604007
79.0,1.1269053649902345
79.33333333333333,1.3314871152712477
79.66666666666667,1.5598027610778809
80.0,1.5600517082214356
80.33333333333333,1.4392040252685545
80.66666666666667,1.5734533309936523
81.0,1.552879695892334
81.33333333333333,1.5003359031677246
81.66666666666667,1.5222620582580573
82.0,1.5934822845458987
82.33333333333333,1.5859660724235738
82.66666666666667,1.6400447845458985
83.0,1.623871746063233
83.33333333333333,1.590225564103656
83.66666666666667,1.6643893569222061
84.0,1.6641917800903323
84.33333333333333,1.5860804939270017
84.66666666666667,1.705638904267108
85.0,1.676038320677114
85.33333333333333,1.6124671857601842
85.66666666666667,1.6123970138240362
86.0,1.740302724475692
86.33333333333333,1.6256386450640132
86.66666666666667,1.6766538238525395
87.0,1.6384499916329023
87.33333333333333,1.671376876831055
87.66666666666667,1.7751721154356432
88.0,1.7043688392639167
88.33333333333333,1.6802967978798948
88.66666666666667,1.7518342590332032
89.0,1.7439041665628292
89.33333333333333,1.6890433849198763
89.66666666666667,1.5534743714926698
90.0,0.911864172320799
90.33333333333333,0.8696879005432127
90.66666666666667,0.8382204795027741
91.0,0.7893269348144534
91.33333333333333,0.8236319923400881
91.66666666666667,0.7710036659240724
92.0,0.7853870964050294
92.33333333333333,0.7403316307067872
92.66666666666667,0.7273191642761232
93.0,0.7288198471069336
93.33333333333333,0.7503816986083982
93.66666666666667,0.724775562286377
94.0,0.7373138950479581
94.33333333333333,0.7337134035390539
94.66666666666667,0.7375666809082032
95.0,0.7411420822143557
95.33333333333333,0.7115513273485043
95.66666666666667,0.7504609870910648
96.0,0.7418934782998604
96.33333333333333,0.7232623672485354
96.66666666666667,0.7331509208679199
97.0,0.7160048784458702
97.33333333333333,0.7485217666625981
97.66666666666667,0.7285435066167445
98.0,0.7326638793945315
98.33333333333333,0.7417616956143088
98.66666666666667,0.7213920593261722
99.0,0.749896094396703
99.33333333333333,0.7501699447631834
99.66666666666667,0.7366979408264162
100.0,0.7479991531372067
100.33333333333333,0.7245436336695631
100.66666666666667,0.7372050657917556
101.0,0.7329144754488561
101.33333333333333,0.7411156272888185
101.66666666666667,0.7501489067077637
102.0,0.7415463066101076
102.33333333333333,0.7286253166198734
102.66666666666667,0.8583830993684083
103.0,1.0694428634643554
103.33333333333333,1.3262907683055367
103.66666666666667,1.4801841005524985
104.0,1.4900936126708986
104.33333333333333,1.483096675872803
104.66666666666667,1.5721603000809161
105.0,1.5215200996398928
105.33333333333333,1.5429655504239086
105.66666666666667,1.594847660064697
106.0,1.6221599388122558
106.33333333333333,1.5642956078655743
106.66666666666667,1.5819586944580082
107.0,1.5701635228606883
107.33333333333333,1.6568665370755775
107.66666666666667,1.6489331257515438
108.0,1.632217111376394
108.33333333333333,1.6032137662605632
108.66666666666667,1.6592874526977544
109.0,1.6415434646606448
109.33333333333333,1.6496378795360878
109.66666666666667,1.6287876701354984
110.0,1.6259885406494146
110.33333333333333,1.7053059141977582
110.66666666666667,1.702507785965045
111.0,1.7596274527314806
111.33333333333333,1.701914402519358
111.66666666666667,1.682590026293911
112.0,1.7239045524597167
112.33333333333333,1.7056211652152609
112.66666666666667,1.7915347480773927
113.0,1.7387983512878418
113.33333333333333,1.7266038322448731
113.66666666666667,1.5332290649414062
114.0,0.878961099338009
114.33333333333333,0.8345835566112972
114.66666666666667,0.8487541586593371
115.0,0.7755740214363992
115.33333333333333,0.8046599006652831
115.66666666666667,0.8134739875793459
116.0,0.8038037109374996
116.33333333333333,0.7338688561006613
116.66666666666667,0.7707389450073242
117.0,0.7280882453918456
117.33333333333333,0.7392068672180176
117.66666666666667,0.7470749491612565
118.0,0.7345075106410018
118.33333333333333,0.7343510254997603
118.66666666666667,0.7412658309936525
119.0,0.7458482933044439
119.33333333333333,0.7240198898315431
119.66666666666667,0.7329461288452148
120.0,0.7322812271118165
120.33333333333333,0.7323437881469729
120.66666666666667,0.7498150734676181
121.0,0.7462503433227541
121.33333333333333,0.7246265477750031
121.66666666666667,0.7409301170642553
122.0,0.7281175994873048
122.33333333333333,0.7154183099477899
122.66666666666667,0.7366847038269043
123.0,0.6986748725679489
123.33333333333333,0.7409178161621092
123.66666666666667,0.719435944241918
124.0,0.7323675155639647
124.33333333333333,0.7369128910380696
124.66666666666667,0.7496646118164063
125.0,0.7388952827453614
125.33333333333333,0.7324568557739262
125.66666666666667,0.7468717002868652
126.0,0.7322129821777347
126.33333333333333,0.7570529747009276
126.66666666666667,0.7299085166062793
127.0,0.8063857100182444
127.33333333333333,0.8037300595112181
127.66666666666667,0.8690072334338685
128.0,0.8629472046435515
128.33333333333334,0.8537252044677737
128.66666666666666,0.792835578918457
129.0,0.8432919692993165
129.33333333333334,0.8437588500976564
129.66666666666666,0.8528887939453126
130.0,0.8318222045898439
130.33333333333334,0.8696286631872129
130.66666666666666,0.8686224470147516
131.0,0.8273073196411135
131.33333333333334,0.87708553314209
131.66666666666666,0.8716539955139161
132.0,0.8716226959228519
132.33333333333334,0.8303296279907225
132.66666666666666,0.8612494708361702
133.0,0.8608365440368654
133.33333333333334,0.871543426513672
133.66666666666666,0.8243501853942872
134.0,0.8603392294541092
134.33333333333334,0.8602346992492675
134.66666666666666,0.8603101482062931
135.0,0.8302732467651368
135.33333333333334,0.8704097938537597
135.66666666666666,0.8711089897155766
136.0,0.8904932022094728
136.33333333333334,0.850839385986328
136.66666666666666,0.84027099609375
137.0,0.8316578832723651
137.33333333333334,0.8528994113866117
137.66666666666666,0.820052604675293
138.0,0.719349907186574
138.33333333333334,0.753795623779297
138.66666666666666,0.730419807434082
139.0,0.7435089897718931
139.33333333333334,0.7347040898542684
139.66666666666666,0.717520041438865
140.0,0.7351896286010743
140.33333333333334,0.7437260055541992
140.66666666666666,0.7433480333466003
141.0,0.7344426727294924
141.33333333333334,0.7432555580139161
141.66666666666666,0.7274993705749513
142.0,0.7419019508361819
142.33333333333334,0.7412309455871584
142.66666666666666,0.742829189300537
143.0,0.6956369045958377
143.33333333333334,0.7521394157409668
143.66666666666666,0.7051146748990881
144.0,0.7339376068115235
144.33333333333334,0.738215141296387
144.66666666666666,0.7511628971628592
145.0,0.7213686561584474
145.33333333333334,0.7510260394241454
145.66666666666666,0.7098969650268557
146.0,0.744826183319092
146.33333333333334,0.7402885246276854
146.66666666666666,0.7169266795307192
147.0,0.7496280479431152
147.33333333333334,0.7506332397460936
147.66666666666666,0.7511304327905537
148.0,0.7394395446777343
148.33333333333334,0.7288464736938478
148.66666666666666,0.7423197746276857
149.0,0.7430379676818845
149.33333333333334,0.7561424446105958
149.66666666666666,0.7509655443828583
150.0,0.737202911376953
150.33333333333334,0.7514233545968328
150.66666666666666,0.7389328575134279
151.0,0.8030882682450853
151.33333333333334,0.8142952861974342
151.66666666666666,0.8169309806823734
152.0,0.8693194457526885
152.33333333333334,0.8699731826782228
152.66666666666666,0.8087638492722323
153.0,0.8779218044891779
153.33333333333334,0.8591769251898386
153.66666666666666,0.8183651733398438
154.0,0.8492943191528323
154.33333333333334,0.9009686660766602
154.66666666666666,0.8594876670837406
155.0,0.8650209045410158
155.33333333333334,0.8143701771155232
155.66666666666666,0.8203838539123535
156.0,0.851361427307129
156.33333333333334,0.8525568199157715
156.66666666666666,0.8561599349975588
157.0,0.8612457466125487
157.33333333333334,0.871497173309326
157.66666666666666,0.8308008826395538
158.0,0.8646378898620605
158.33333333333334,0.8540065765380861
158.66666666666666,0.8506733895988403
159.0,0.8683547210693361
159.33333333333334,0.844639320267493
159.66666666666666,0.8259437585755385
160.0,0.8244132804870606
160.33333333333334,0.8591719055175784
160.66666666666666,0.8613585090637206
161.0,0.871224937438965
161.33333333333334,0.8606493377685548
161.66666666666666,0.8153989024513513
162.0,0.7441377367008744
162.33333333333334,0.7357831954956057
162.66666666666666,0.7471154820494195
163.0,0.741298351287842
163.33333333333334,0.7495464515686037
163.66666666666666,0.7271042199687258
164.0,0.7528569984436034
164.33333333333334,0.7461246349950692
164.66666666666666,0.7162708282470704
165.0,0.7182609176635744
165.33333333333334,0.7328616215386013
165.66666666666666,0.7439941596984864
166.0,0.7441250765817435
166.33333333333334,0.7441199964000955
166.66666666666666,0.7394499799443537
167.0,0.727007389068604
167.33333333333334,0.7482109260559082
167.66666666666666,0.7301612663269044


==> csv/perf/net_tx.csv <==
0.0,0.7527439308166501
0.3333333333333333,0.7138598060607911
0.6666666666666666,0.7537781143188478
1.0,0.7929410934448241
1.3333333333333333,0.7530602836608886
1.6666666666666667,0.735779285430908
2.0,0.7231497955322266
2.3333333333333335,0.7440519332885742
2.6666666666666665,0.7401960945129398
3.0,0.7218765798067024
3.3333333333333335,0.747919235229492
3.6666666666666665,0.7359163284301756
4.0,0.7277989578247069
4.333333333333333,0.7446816253662109
4.666666666666667,0.7451467514038085
5.0,0.7510999679565427
5.333333333333333,0.7448939469576652
5.666666666666667,0.7495777897155599
6.0,0.7233672334869471
6.333333333333333,0.7232412338256835
6.666666666666667,0.8517880343145298
7.0,1.1407069396972653
7.333333333333333,1.328264980316162
7.666666666666667,1.5241819679019475
8.0,1.5359449195861816
8.333333333333334,1.4921849632263182
8.666666666666666,1.5785739517211912
9.0,1.5227336120605468
9.333333333333334,1.541979319619729
9.666666666666666,1.6263984680175778
10.0,1.5768954277038574
10.333333333333334,1.5191567993164063
10.666666666666666,1.658482627868652
11.0,1.6028103828430171
11.333333333333334,1.6098604774475098
11.666666666666666,1.6324823844204437
12.0,1.5925506210327143
12.333333333333334,1.6420856857299804
12.666666666666666,1.5900743555523893
13.0,1.760087017917353
13.333333333333334,1.6723606109619138
13.666666666666666,1.6463669456151442
14.0,1.7224302044501845
14.333333333333334,1.641852321624756
14.666666666666666,1.683171939849854
15.0,1.7240628051757814
15.333333333333334,1.7967730522155765
15.666666666666666,1.6785624313354492
16.0,1.7255177881168478
16.333333333333332,1.6410866355895999
16.666666666666668,1.8047957420349126
17.0,1.7683079528808592
17.333333333333332,1.691953563690186
17.666666666666668,1.5303619575500493
18.0,0.9034915588544917
18.333333333333332,0.8696647418814234
18.666666666666668,0.877939109802246
19.0,0.7715878868103025
19.333333333333332,0.7957138633728024
19.666666666666668,0.8146300201983667
20.0,0.8483026885986327
20.333333333333332,0.7316412734985349
20.666666666666668,0.7519801524482855
21.0,0.7223331260681151
21.333333333333332,0.7418447303771972
21.666666666666668,0.7381680488586425
22.0,0.7284964179992677
22.333333333333332,0.7235991668701172
22.666666666666668,0.7520506286621095
23.0,0.7431982421875
23.333333333333332,0.7508821242131914
23.666666666666668,0.7487854766845705
24.0,0.7050076720738553
24.333333333333332,0.7528747558593749
24.666666666666668,0.7515583394608553
25.0,0.8276783370971679
25.333333333333332,0.7523801585303161
25.666666666666668,0.6960572433471678
26.0,0.7519499206542969
26.333333333333332,0.7449527549743651
26.666666666666668,0.750980815887451
27.0,0.7512640190124511
27.333333333333332,0.7384565734863279
27.666666666666668,0.7428055381774901
28.0,0.7206646156311036
28.333333333333332,0.7253310560326611
28.666666666666668,0.7566517024908681
29.0,0.742455722117497
29.333333333333332,0.7430619812011716
29.666666666666668,0.7380341148376464
30.0,0.7609210586547852
30.333333333333332,0.7351842880249022
30.666666666666668,0.8492142868041991
31.0,1.0705772178048427
31.333333333333332,1.3186915779113773
31.666666666666668,1.4831193986284843
32.0,1.492889709472656
32.333333333333336,1.4950198936462402
32.666666666666664,1.5113321113586426
33.0,1.6496080017089845
33.333333333333336,1.5444524374297728
33.666666666666664,1.5682337379455569
34.0,1.5533764553106308
34.333333333333336,1.5445158195495607
34.666666666666664,1.587969917569896
35.0,1.6842491507248891
35.333333333333336,1.6082864952087403
35.666666666666664,1.5772385406494143
36.0,1.6791929626464843
36.333333333333336,1.611536750793457
36.666666666666664,1.6731960477149554
37.0,1.7207484945515987
37.333333333333336,1.6283444976806645
37.666666666666664,1.7638916587829592
38.0,1.6378007942731605
38.333333333333336,1.7259185028076176
38.666666666666664,1.6652516446824213
39.0,1.6406366030820192
39.333333333333336,1.6885828018188476
39.666666666666664,1.7571399688720704
40.0,1.7768960571289059
40.333333333333336,1.7032375541293203
40.666666666666664,1.8519276172744683
41.0,1.7393174934387208
41.333333333333336,1.7271751594543454
41.666666666666664,1.5074416923229237
42.0,0.9507720375061034
42.333333333333336,0.8645481300354002
42.666666666666664,0.8300443891668163
43.0,0.8152115130909902
43.333333333333336,0.8058388328552245
43.666666666666664,0.8108057403564453
44.0,0.800692367553711
44.333333333333336,0.8538833792714139
44.666666666666664,0.7383965682983394
45.0,0.7497206878662108
45.333333333333336,0.7421081924438476
45.666666666666664,0.7608725929260254
46.0,0.7305110740661623
46.333333333333336,0.7172042083740237
46.666666666666664,0.7508579063415527
47.0,0.7090979974037829
47.333333333333336,0.7380224227905271
47.666666666666664,0.7190177324195018
48.0,0.7426269454653943
48.333333333333336,0.7514472599196617
48.666666666666664,0.7427700042724606
49.0,0.738070509985997
49.333333333333336,0.7397042465209959
49.666666666666664,0.7413539505004882
50.0,0.7511197471618652
50.333333333333336,0.734743022918701
50.666666666666664,0.7569621086120604
51.0,0.7462783050537107
51.333333333333336,0.73420280962199
51.666666666666664,0.7546247482299805
52.0,0.7126045227050779
52.333333333333336,0.7511713729754034
52.666666666666664,0.7435204124450683
53.0,0.7691035461425779
53.333333333333336,0.7167900276184082
53.666666666666664,0.738814555999303
54.0,0.7503261947631835
54.333333333333336,0.7340460014343263
54.666666666666664,0.8500307464599607
55.0,1.1344947282388365
55.333333333333336,1.4005836913469218
55.666666666666664,1.4886435907004634
56.0,1.440873184204102
56.333333333333336,1.4718907546997073
56.666666666666664,1.5353436470031738
57.0,1.6290337371826171
57.333333333333336,1.6296283993061667
57.666666666666664,1.498618869781494
58.0,1.600656909942627
58.333333333333336,1.5873453730674012
58.666666666666664,1.650563488006592
59.0,1.6923900222778319
59.333333333333336,1.65924233786368
59.666666666666664,1.6988364982604982
60.0,1.6608651559197134
60.333333333333336,1.6353832693616082
60.666666666666664,1.6284570312499997
61.0,1.618019428253174
61.333333333333336,1.704762344360352
61.666666666666664,1.6100337219238288
62.0,1.5973166275024409
62.333333333333336,1.6519068717956544
62.666666666666664,1.711906585693359
63.0,1.6950352526365249
63.333333333333336,1.7630673027038575
63.666666666666664,1.706307163238525
64.0,1.6780562782287596
64.33333333333333,1.7413890266418453
64.66666666666667,1.713779315948486
65.0,1.7457653427124025
65.33333333333333,1.7441652530737146
65.66666666666667,1.4937052194531906
66.0,0.8770724296569822
66.33333333333333,0.8431933975219723
66.66666666666667,0.8611028671264647
67.0,0.8151482391357421
67.33333333333333,0.8475948333740232
67.66666666666667,0.7750260925292971
68.0,0.7866789477285655
68.33333333333333,0.7523472023010253
68.66666666666667,0.7561477851867672
69.0,0.7526636123657225
69.33333333333333,0.7306030273437499
69.66666666666667,0.7450489234924313
70.0,0.7306543922424314
70.33333333333333,0.743164005279541
70.66666666666667,0.7516797065734865
71.0,0.7423840161872042
71.33333333333333,0.7303123664855956
71.66666666666667,0.7272093963623044
72.0,0.7348273476532321
72.33333333333333,0.7808823776245115
72.66666666666667,0.7350253295898433
73.0,0.7190835767280788
73.33333333333333,0.7525711441040038
73.66666666666667,0.7004936408996582
74.0,0.7524340629577636
74.33333333333333,0.7527835273742677
74.66666666666667,0.7685361812055491
75.0,0.7471375274658202
75.33333333333333,0.7394709968566893
75.66666666666667,0.7321427726745604
76.0,0.8083838520777158
76.33333333333333,0.7177799034118649
76.66666666666667,0.7436635589599608
77.0,0.7066638565063476
77.33333333333333,0.7398185729980469
77.66666666666667,0.7434311294555663
78.0,0.7489115142822265
78.33333333333333,0.821887435913086
78.66666666666667,0.8461752700805665
79.0,1.1290391921997072
79.33333333333333,1.3330637047345257
79.66666666666667,1.5737111091613771
80.0,1.5627803993225098
80.33333333333333,1.441187725067139
80.66666666666667,1.5753507614135747
81.0,1.555084552764893
81.33333333333333,1.5066137504577637
81.66666666666667,1.524234771728516
82.0,1.6086386489868165
82.33333333333333,1.587709398306086
82.66666666666667,1.6417660140991213
83.0,1.6255258178710947
83.33333333333333,1.6201101566838205
83.66666666666667,1.666238814050523
84.0,1.666686229705811
84.33333333333333,1.5934097671508791
84.66666666666667,1.7132878880523879
85.0,1.677261437839106
85.33333333333333,1.614336919973381
85.66666666666667,1.615089205025549
86.0,1.742315333363934
86.33333333333333,1.6274872485338376
86.66666666666667,1.678460884094238
87.0,1.6402372583990683
87.33333333333333,1.6731668281555176
87.66666666666667,1.7828539641524628
88.0,1.713287181854248
88.33333333333333,1.6820363469855069
88.66666666666667,1.753829936981201
89.0,1.7511035665445935
89.33333333333333,1.6908660888061544
89.66666666666667,1.5554894237946302
90.0,0.9138097266749559
90.33333333333333,0.9020293045043947
90.66666666666667,0.8399768745266414
91.0,0.791260604858398
91.33333333333333,0.8455592918395998
91.66666666666667,0.7728485298156738
92.0,0.78705509185791
92.33333333333333,0.7421931076049805
92.66666666666667,0.7337361335754394
93.0,0.7306617546081542
93.33333333333333,0.7520528984069825
93.66666666666667,0.7265843963623047
94.0,0.7392199848810248
94.33333333333333,0.7356840926863415
94.66666666666667,0.7393651390075682
95.0,0.7502953720092771
95.33333333333333,0.7140706923442954
95.66666666666667,0.7523039627075193
96.0,0.7438561052127484
96.33333333333333,0.7418214416503905
96.66666666666667,0.7350699806213379
97.0,0.7180124050359964
97.33333333333333,0.7504875373840333
97.66666666666667,0.7303395929280659
98.0,0.7345259475708008
98.33333333333333,0.7434958500634948
98.66666666666667,0.7352281188964843
99.0,0.7516846199626137
99.33333333333333,0.7520400619506836
99.66666666666667,0.7386245918273925
100.0,0.7948717498779297
100.33333333333333,0.7263391376154411
100.66666666666667,0.7392149473350936
101.0,0.7347674679070038
101.33333333333333,0.7548408699035645
101.66666666666667,0.7521744537353515
102.0,0.7434302139282225
102.33333333333333,0.7303689384460448
102.66666666666667,0.8602068331817508
103.0,1.07143274307251
103.33333333333333,1.3283573487714904
103.66666666666667,1.4870563809063593
104.0,1.4965337181091314
104.33333333333333,1.4897434234619142
104.66666666666667,1.5744308315130773
105.0,1.5236339378356936
105.33333333333333,1.5452995473469835
105.66666666666667,1.597076568603516
106.0,1.637888889312744
106.33333333333333,1.5661553090236402
106.66666666666667,1.5837166213989258
107.0,1.595985117627566
107.33333333333333,1.6643215306238819
107.66666666666667,1.6512871170059207
108.0,1.6339093049192446
108.33333333333333,1.6161411352766593
108.66666666666667,1.6616013145446777
109.0,1.6432051467895508
109.33333333333333,1.6517133160803936
109.66666666666667,1.629703273773194
110.0,1.6277628898620604
110.33333333333333,1.7071579328599311
110.66666666666667,1.7070823479763049
111.0,1.7614540474533367
111.33333333333333,1.703904126244618
111.66666666666667,1.6845763057489997
112.0,1.725808143615723
112.33333333333333,1.7076885658739338
112.66666666666667,1.7937215423583985
113.0,1.7550720024108888
113.33333333333333,1.7284247398376467
113.66666666666667,1.5348441696166988
114.0,0.880761869592355
114.33333333333333,0.8365721059474507
114.66666666666667,0.8512835832391902
115.0,0.7777669593181343
115.33333333333333,0.8247404479980469
115.66666666666667,0.8155435943603514
116.0,0.805685691833496
116.33333333333333,0.7358240782266874
116.66666666666667,0.8145053100585936
117.0,0.7299977111816406
117.33333333333333,0.7411699676513671
117.66666666666667,0.7492103350053542
118.0,0.7364152789072989
118.33333333333333,0.7367329986778574
118.66666666666667,0.7431882286071776
119.0,0.7732586669921873
119.33333333333333,0.7258260917663573
119.66666666666667,0.7346154022216795
120.0,0.7340074539184569
120.33333333333333,0.7341537475585938
120.66666666666667,0.7517031967952238
121.0,0.7473958969116211
121.33333333333333,0.7519656756149187
121.66666666666667,0.7427954078185568
122.0,0.7299076271057127
122.33333333333333,0.7173034774468707
122.66666666666667,0.7386073875427246
123.0,0.7004818625372227
123.33333333333333,0.7427383422851561
123.66666666666667,0.7210641444947671
124.0,0.7340974044799805
124.33333333333333,0.7389214776867911
124.66666666666667,0.7513629722595215
125.0,0.7690856742858888
125.33333333333333,0.7342316436767579
125.66666666666667,0.7487209510803221
126.0,0.7338335227966307
126.33333333333333,0.7726509284973142
126.66666666666667,0.7317513790715395
127.0,0.8084160494105311
127.33333333333333,0.8055502006762398
127.66666666666667,0.8707311450111811
128.0,0.8646599963157482
128.33333333333334,0.8554716110229491
128.66666666666666,0.794646873474121
129.0,0.8451277351379394
129.33333333333334,0.845737648010254
129.66666666666666,0.8556547737121581
130.0,0.8415554618835448
130.33333333333334,0.8726842088425839
130.66666666666666,0.8703786091926281
131.0,0.8290563964843748
131.33333333333334,0.8948283767700195
131.66666666666666,0.8738467597961427
132.0,0.8734519958496095
132.33333333333334,0.83213996887207
132.66666666666666,0.8630653756888986
133.0,0.86484130859375
133.33333333333334,0.8732381057739256
133.66666666666666,0.8420403671264649
134.0,0.8621892015974573
134.33333333333334,0.8620819473266599
134.66666666666666,0.8622548786294015
135.0,0.8328241539001464
135.33333333333334,0.8721610450744629
135.66666666666666,0.8731758308410643
136.0,0.9300847244262693
136.33333333333334,0.8519248962402342
136.66666666666666,0.8420735549926759
137.0,0.8333201523106369
137.33333333333334,0.8606896781364417
137.66666666666666,0.8219450569152832
138.0,0.721509168350307
138.33333333333334,0.775110664367676
138.66666666666666,0.7322741127014161
139.0,0.7451480477699658
139.33333333333334,0.736131969082474
139.66666666666666,0.7292213113390257
140.0,0.7369150352478027
140.33333333333334,0.7455499267578126
140.66666666666666,0.76135686915629
141.0,0.7363037872314454
141.33333333333334,0.7453130149841307
141.66666666666666,0.7292232894897458
142.0,0.7574164581298827
142.33333333333334,0.7431697654724121
142.66666666666666,0.744697151184082
143.0,0.6973583704662071
143.33333333333334,0.7543682861328125
143.66666666666666,0.7071328742004129
144.0,0.7357370948791503
144.33333333333334,0.7400347328186033
144.66666666666666,0.7530253640870733
145.0,0.7234388542175293
145.33333333333334,0.7529094117255902
145.66666666666666,0.7394642257690427
146.0,0.7464281272888184
146.33333333333334,0.7420097160339353
146.66666666666666,0.7187324086931544
147.0,0.7760591888427733
147.33333333333334,0.7524908065795898
147.66666666666666,0.7529104226608029
148.0,0.7520015335083009
148.33333333333334,0.7305241394042967
148.66666666666666,0.7442695045471189
149.0,0.7454061126708984
149.33333333333334,0.7710833549499511
149.66666666666666,0.7526883841118843
150.0,0.7390591430664063
150.33333333333334,0.7532766457259407
150.66666666666666,0.7410422897338867
151.0,0.8049327672264608
151.33333333333334,0.8162098448964816
151.66666666666666,0.8347563362121583
152.0,0.8711453554852139
152.33333333333334,0.8717805480957029
152.66666666666666,0.81078764619701
153.0,0.913462095323376
153.33333333333334,0.8609352586345767
153.66666666666666,0.8205258750915527
154.0,0.8512510490417479
154.33333333333334,0.9625850296020507
154.66666666666666,0.8613111114501956
155.0,0.8667385482788084
155.33333333333334,0.8160925203311693
155.66666666666666,0.8223250770568847
156.0,0.8530819129943846
156.33333333333334,0.8544143676757813
156.66666666666666,0.8687105178833008
157.0,0.8630611801147461
157.33333333333334,0.873209686279297
157.66666666666666,0.8327282783083784
158.0,0.8821830177307131
158.33333333333334,0.8561194229125977
158.66666666666666,0.852290928199298
159.0,0.8884600257873534
159.33333333333334,0.8464533860756442
159.66666666666666,0.8275064164492847
160.0,0.826061553955078
160.33333333333334,0.8956583976745603
160.66666666666666,0.8633078575134276
161.0,0.873035945892334
161.33333333333334,0.8619803428649903
161.66666666666666,0.8171511738714621
162.0,0.7459396810320653
162.33333333333334,0.7376321601867674
162.66666666666666,0.7707359437861258
163.0,0.7430594825744629
163.33333333333334,0.7515971946716308
163.66666666666666,0.7291066251540043
164.0,0.7547740364074705
164.33333333333334,0.7471751606009979
164.66666666666666,0.7178914833068847
165.0,0.7286346626281737
165.33333333333334,0.7333422259363882
165.66666666666666,0.7457757377624511
166.0,0.7460276565568542
166.33333333333334,0.7459665984088176
166.66666666666666,0.7409104672012743
167.0,0.7289454078674313
167.33333333333334,0.7625844383239745
167.66666666666666,0.7322301864624023


==> csv/perf/pload.csv <==
x,y
0.11329782432066438,10.571301562415726
0.3069423129006048,10.268774287913054
0.5005868014805452,9.825103126538536
0.6942312900604855,10.004062922723215
0.8878757786404263,10.328427553307947
1.0815202672203668,10.473832387707994
1.2751647558003072,10.343340869656664
1.4688092443802476,10.092610738543762
1.662453732960188,9.851201430148805
1.8560982215401285,9.668513304876946
2.0497427101200687,9.634958343092322
2.2433871987000096,9.903398037369335
2.4370316872799496,9.847473101061631
2.6306761758598896,9.88475639193343
2.8243206644398304,9.929496340979604
3.0179651530197704,9.862386417410349
3.2116096415997113,9.698339937574396
3.4052541301796513,9.605131710394872
3.598898618759592,9.579033406784603
3.8062351418855886,9.719052876947629
3.9696838042791374,10.602739365897257
4.179832084499413,11.264238154190316
4.373476573079354,10.999526789000477
4.567121061659294,10.622965551195222
4.760765550239235,10.570768943974691
4.954410038819175,10.690075474764477
5.148054527399116,11.074093370744094
5.341699015979056,11.476752912159625
5.542678523065812,11.478679215521332
5.716413675698681,10.858915520569667
5.922632481718877,10.496202362231081
6.116276970298817,10.56704061488751
6.309921458878758,10.74972874015937
6.519996388913967,10.460907513539098
6.686092092196728,11.19163385091364
6.78405705515934,12.497817971502187
6.80870271734224,13.566170671433838
6.853131972297811,14.511879098345268
6.910659474586983,15.67228823807772
6.938250428816466,16.88185498711816
6.972104360386386,17.857931542142083
7.002347205922182,18.89563068510438
7.059853751015619,19.971654076917247
7.091270199512503,21.105420894894593
7.12674911979778,22.285924601714093
7.1769206463844,23.449116672800898
7.2117901959014175,24.631158315368857
7.257899250699649,25.892896577107116
7.41341708518837,24.854978816197665
7.549246185790376,23.637257479362752
7.641960819716529,24.629055155370963
7.642620745689266,22.980046269519967
7.7094429899792365,23.966033966033976
7.792852628999602,25.388746591754128
7.9711873345908755,26.28175148950774
8.134580662634288,27.227824806772194
8.245192741717077,28.372049003627968
8.375095919472782,29.32659445817342
8.520486464875741,30.087506478483938
8.721675543919835,30.66273439479183
8.915320032499777,31.278796391578368
9.019844046221902,32.43920553131082
9.135370587704253,32.961249277038775
9.252903472484055,31.08315832774039
9.400688685693652,30.301352782555806
9.601877764737747,29.991635159099292
9.795522253317687,29.857415311960786
9.989166741897627,30.118398348063433
10.182811230477567,30.26753151155067
10.391712557551685,30.357011409643007
10.570100207637449,30.878977481848313
10.780175137672655,30.70150901729851
10.941856204429955,31.334052943960085
11.070558041759632,32.370681949629336
11.254586875826435,32.185647170167314
11.368150221179022,31.98380566801621
11.451769432156723,32.896314212103704
11.575877945292047,33.67895262632106
11.774510246456623,33.73971058181587
11.960819716529748,33.89892404246473
12.139375024181382,34.522620236905965
12.355653284153783,34.46696160981877
12.506545093436852,33.6926231663074
12.672393722412018,33.31416505931743
12.868014805452741,33.78886376781115
13.037181289415651,33.34500086379788
13.10005287661693,32.97589628416698
13.298727092172973,33.373229641172244
13.507460761681221,33.402775169692475
13.678094249345492,34.022864353691446
13.767749132694517,35.24618238903955
13.84851494086847,36.250065723749955
13.992130841683972,36.93937641306064
14.157619153960555,37.86213786213787
14.32768348830911,38.64340922235661
14.460594023652616,38.71517955728484
14.474997332720546,37.653351433255764
14.554482260539858,36.46945702584802
14.652167448183574,35.35077925170806
14.814745976028762,35.898405000572204
15.023923444976079,36.12846483659883
15.220276248081612,36.14659025185343
15.411212422135959,36.77429428625603
15.6048569107159,37.21713693005561
15.798501399295839,37.10901538652737
15.99214588787578,36.91141394490679
16.180289112575608,36.439547294810474
16.311365893292407,35.713128976286896
16.435353594358208,34.64537938841346
16.47625710932563,33.504360301352804
16.50266317595017,32.65739045643354
16.57678546822957,31.358558339167775
16.628599801390266,30.1614175298386
16.784327886611898,29.685912173950467
16.94916575705598,29.137847798134896
17.000377522630842,28.1871238809038
17.06599259727363,27.366891481724036
17.11704432608107,26.474382760097058
17.20305265737242,25.517640254482373
17.296916238735268,24.44410079085003
17.40859438476122,23.543403964456616
17.47968764105805,22.364627853349674
17.52193734765731,21.277038750722973
17.585311907556196,20.43630054156371
17.645825810237422,19.325398285924614
17.734946285095244,18.32483306167518
17.847819275764834,17.274304642725703
18.0071318949174,16.57395236342606
18.210255484336916,16.319852396407434
18.3862959285005,16.390276390276398
18.667960639162228,16.675452139566985
18.86160512774217,16.881232233248646
19.05944105546886,17.30555159126589
19.24889410490205,17.602397602397616
19.400844804074826,16.73899507694523
19.583370948812856,16.808263506828112
19.777015437392798,17.072974872017944
19.970659925972736,17.319044591771878
20.164304414552678,17.539016007915542
20.357948903132616,17.29294628816161
20.5379013571665,16.615840300050834
20.680322966507177,15.851714075398299
20.868466191207006,15.827712956899568
21.062110679786947,15.64875316071489
21.255755168366885,15.559273262622554
21.449399656946827,15.909736196817548
21.653877403629142,15.920921184079091
21.805881556378083,15.411693569588316
21.893563239144175,14.570692465429325
22.03033312268665,14.146236538581043
22.22397761126659,14.280456385719553
22.4298095152117,14.078553025921458
22.58779452920466,13.550449550449564
22.700640967771058,12.804038067195968
22.8929312990882,12.509500069308686
23.086575787668142,12.52451695035429
23.280220276248084,12.695916523667726
23.473864764828022,12.464760120262518
23.667509253407964,12.196320425985505
23.861153741987906,11.849585820877692
23.966778008486052,11.8881118881119

==> csv/perf/ppv.csv <==
x,y
0.07808973548794795,0.280580663355785
0.2717342240678884,0.29549397970450997
0.4653787126478288,0.29549397970450997
0.6590232012277693,0.29549397970450997
0.8526676898077097,0.29549397970450997
1.0463121783876501,0.29549397970450997
1.2399566669675905,0.29549397970450997
1.433601155547531,0.29549397970450997
1.6272456441274714,0.29549397970450997
1.8208901327074118,0.29549397970450997
2.0145346212873525,0.29549397970450997
2.2081791098672925,0.29549397970450997
2.4018235984472334,0.29549397970450997
2.5954680870271734,0.29549397970450997
2.7891125756071142,0.29549397970450997
2.982757064187054,0.29549397970450997
3.176401552766995,0.29549397970450997
3.370046041346935,0.29549397970450997
3.563690529926876,0.29549397970450997
3.757335018506816,0.29549397970450997
3.950979507086757,0.29549397970450997
4.144623995666697,0.29549397970450997
4.338268484246638,0.29549397970450997
4.531912972826578,0.29549397970450997
4.7255574614065186,0.29549397970450997
4.9192019499864585,0.29549397970450997
5.112846438566399,0.29549397970450997
5.306490927146339,0.29549397970450997
5.50013541572628,0.29549397970450997
5.69377990430622,0.29549397970450997
5.887424392886161,0.29549397970450997
6.081068881466101,0.47818210497636926
6.286900785411213,0.9422156790577816
6.433149769793266,1.8129239181870815
6.565180102915952,2.5562595299437447
6.723616502663176,3.6030811293969194
6.879464072349172,4.600909925987331
7.007681764836229,5.597177941675554
7.115306490927147,6.823787115140497
7.198925701904849,7.872390767127612
7.278143901778461,8.862821389137189
7.37056513496434,9.901326743432008
7.471788390358401,10.860087281139919
7.551006590232013,11.868973132131046
7.621422767897445,12.633156317366847
7.69116186693148,13.712202584383043
7.815067256477387,15.237394184762614
7.87668141193464,16.340411468231032
7.966302001690646,17.382053353345228
8.052721856098223,18.521057889478953
8.140742078180015,19.51271886008729
8.228762300261804,20.678269099321746
8.307980500135416,21.7138125032862
8.379374680268425,22.761659393238354
8.466416899882642,24.01046322098955
8.528031055339895,25.210638985075093
8.606271252745932,26.383441120283237
8.686467455087119,27.37136547662865
8.77448767716891,28.39255481360746
8.888913965875238,29.237394184762625
8.987496614606846,30.215293478451393
9.057912792272278,31.123017333543665
9.167644669134244,32.05139889350417
9.271173216059013,32.98175508701826
9.46104540940688,33.037680023325976
9.606678867760388,33.22409647768501
9.65217503449877,34.98546566215741
9.681095964611359,36.04395604395606
9.718064457885712,37.20595194279407
9.749480906382596,38.4142173615858
9.817268425832012,40.39762095489652
9.777918208901328,39.430832325569185
9.901146519815835,41.78694989221307
9.992100749300352,42.78694989221307
10.137040714995036,43.94005994005997
10.297237519183897,44.963983385036045
10.38877855014896,45.791506738875185
10.541662905118715,46.840527893159496
10.693328518551956,47.88568156989212
10.85176491829918,48.81110117952226
11.010201318046404,49.61424540371912
11.186241762209987,50.52727177129094
11.35348018416539,51.390845996109185
11.520718606120793,52.2631817942823
11.714363094700733,53.09609051235849
11.908007583280673,53.75600476078948
12.101652071860613,54.34880908565122
12.295296560440555,54.87823181603089
12.488941049020495,55.37037125553875
12.682585537600435,55.29207634470795
12.876230026180375,54.82976353789754
13.069874514760317,54.50539890731281
13.263519003340257,54.77383860158983
13.457163491920197,55.08328991582583
13.650807980500137,55.16904148483099
13.844452469080078,55.16904148483099
14.038096957660018,55.41511120458492
14.196533357407242,55.09873585061558
14.337365712738109,54.124510966616256
14.495802112485332,53.17314264682689
14.671842556648913,52.313141404050526
14.865487045228855,51.7166087501016
14.90069513406157,50.637004321214874
14.935903222894288,49.54224722645778
14.955463272245796,48.45123687228953
14.979913333935182,47.58189179241813
14.979913333935182,46.67963615332039
14.979913333935182,45.79275987170726
15.0151214227679,44.570100951679926
15.034485871625895,43.557626583942394
15.060305136769886,42.28045638571957
15.05737112936716,41.05694305694308
15.133459721344527,38.53427274479908
15.147151755890585,39.31805037068197
15.279859167644672,42.1105210578895
15.306942312900608,43.50281297649721
15.383548923767398,45.90041537409961
15.481628599801391,46.917503549082525
15.629795973639075,47.568221252431805
15.755748719998971,47.07217594435642
15.811704432608108,46.26951995373051
15.913604766633567,45.01533554165135
16.029701182630678,43.74593827225409
16.14898191994879,42.71791366528211
16.238602509704794,41.77054524422948
16.326622731786586,40.79856985120145
16.414642953868377,39.84710026815292
16.520267220366527,38.88860012168285
16.634693509072854,37.98175508701827
16.74911979777918,36.92765880735807
16.86354608648551,35.92775645407227
16.96036833077548,34.90292163976376
17.039586530649093,33.81224039118778
17.110980710782105,32.76657066130752
17.205224584930285,31.553225084325582
17.299246185790377,30.53472842946529
17.4136724744967,29.55523423944478
17.506093707682584,28.43766759556235
17.594113929764376,27.195471195471207
17.638124040805273,26.180661443819353
17.718942608353096,25.37969207825669
17.828834521982486,24.427414690572597
17.919788751467003,23.573689468426323
17.999006951340615,22.729761466603584
18.078225151214227,21.88298543561703
18.15744335108784,20.8259109311741
18.240182359844724,19.763709974236306
18.33128328969938,18.80597472702737
18.403899972916854,17.782848730217168
18.491920194998645,16.67031533060242
18.570338211035153,15.728539403180562
18.643955124049015,14.698029243483802
18.758914868646748,13.601714075398299
18.85280310553399,12.3563734511103
18.948024982149747,11.122561648877443
19.028843549697573,10.081891792418112
19.113929764376635,9.147168620852831
19.209774006199034,8.238077711761932
19.31524781077909,7.249802828750205
19.40879750835064,6.40622535359379
19.530558815563783,5.686657839767896
19.680193193102827,4.827277985172728
19.812223526225512,4.064006169269334
19.988263970389095,3.1551223895721563
20.181908458969037,2.4442543102830143
20.375552947548975,1.853935538146068
20.569197436128917,1.2499462260227787
20.76284192470886,0.6981535211200267
20.956486413288797,0.32532061240195276
21.15013090186874,0.29549397970450997
21.343775390448677,0.29549397970450997
21.53741987902862,0.29549397970450997
21.73106436760856,0.29549397970450997
21.9247088561885,0.29549397970450997
22.11835334476844,0.29549397970450997
22.311997833348382,0.29549397970450997
22.50564232192832,0.29549397970450997
22.699286810508262,0.29549397970450997
22.8929312990882,0.29549397970450997
23.086575787668142,0.29549397970450997
23.280220276248084,0.29549397970450997
23.473864764828022,0.29549397970450997
23.667509253407964,0.29549397970450997
23.861153741987906,0.29176565061732873

==> csv/perf/ram.csv <==
0.0,16.36139678955078
0.3333333333333333,16.456077575683594
0.6666666666666666,16.51986312866211
1.0,16.624034881591797
1.3333333333333333,16.640823364257812
1.6666666666666667,16.676612854003906
2.0,16.697856903076172
2.3333333333333335,16.803226470947266
2.6666666666666665,16.9503173828125
3.0,17.02956771850586
3.3333333333333335,17.198287963867188
3.6666666666666665,17.59091567993164
4.0,17.64571762084961
4.333333333333333,17.6866455078125
4.666666666666667,17.688453674316406
5.0,17.616374969482422
5.333333333333333,17.475757598876953
5.666666666666667,17.534221649169922
6.0,17.528175354003906
6.333333333333333,17.523414611816406
6.666666666666667,17.607921600341797
7.0,18.26825714111328
7.333333333333333,18.393909454345703
7.666666666666667,18.749881744384766
8.0,18.8314208984375
8.333333333333334,18.951641082763672
8.666666666666666,19.235008239746094
9.0,19.141090393066406
9.333333333333334,19.173931121826172
9.666666666666666,19.22412109375
10.0,19.22427749633789
10.333333333333334,19.781314849853516
10.666666666666666,19.81670379638672
11.0,19.760936737060547
11.333333333333334,19.81918716430664
11.666666666666666,19.905841827392578
12.0,19.9273681640625
12.333333333333334,19.82032012939453
12.666666666666666,19.83016586303711
13.0,19.83779525756836
13.333333333333334,19.785423278808594
13.666666666666666,19.955257415771484
14.0,19.90497589111328
14.333333333333334,19.906814575195312
14.666666666666666,20.161540985107422
15.0,20.225109100341797
15.333333333333334,20.14255142211914
15.666666666666666,20.253501892089844
16.0,20.095020294189453
16.333333333333332,20.214553833007812
16.666666666666668,20.240394592285156
17.0,20.13571548461914
17.333333333333332,20.160499572753906
17.666666666666668,19.846088409423828
18.0,18.844257354736328
18.333333333333332,18.645282745361328
18.666666666666668,18.64523696899414
19.0,18.552536010742188
19.333333333333332,18.56930923461914
19.666666666666668,18.529693603515625
20.0,18.57048797607422
20.333333333333332,18.508743286132812
20.666666666666668,18.488544464111328
21.0,18.450927734375
21.333333333333332,18.47732925415039
21.666666666666668,18.425418853759766
22.0,18.525543212890625
22.333333333333332,18.48040771484375
22.666666666666668,18.47323226928711
23.0,18.496021270751953
23.333333333333332,18.492713928222656
23.666666666666668,18.460384368896484
24.0,18.44144058227539
24.333333333333332,18.482799530029297
24.666666666666668,18.448654174804688
25.0,18.452957153320312
25.333333333333332,18.45793914794922
25.666666666666668,18.473186492919922
26.0,19.392871856689453
26.333333333333332,19.416156768798828
26.666666666666668,19.411632537841797
27.0,19.435832977294922
27.333333333333332,19.38927459716797
27.666666666666668,19.429931640625
28.0,19.40892791748047
28.333333333333332,19.40784454345703
28.666666666666668,19.430957794189453
29.0,19.396987915039062
29.333333333333332,19.359664916992188
29.666666666666668,19.332427978515625
30.0,19.376724243164062
30.333333333333332,19.388477325439453
30.666666666666668,19.478397369384766
31.0,19.94586944580078
31.333333333333332,20.105426788330078
31.666666666666668,20.192432403564453
32.0,20.292831420898438
32.333333333333336,20.41562271118164
32.666666666666664,20.679569244384766
33.0,20.6131591796875
33.333333333333336,20.756710052490234
33.666666666666664,20.939777374267578
34.0,20.75560760498047
34.333333333333336,20.857051849365234
34.666666666666664,20.90424346923828
35.0,20.973812103271484
35.333333333333336,20.93204116821289
35.666666666666664,20.88827133178711
36.0,20.781448364257812
36.333333333333336,20.84870147705078
36.666666666666664,21.042221069335938
37.0,20.999591827392578
37.333333333333336,21.02735137939453
37.666666666666664,20.978633880615234
38.0,20.91666030883789
38.333333333333336,20.93243408203125
38.666666666666664,20.920490264892578
39.0,20.984134674072266
39.333333333333336,21.07773208618164
39.666666666666664,20.94723892211914
40.0,21.182350158691406
40.333333333333336,21.124759674072266
40.666666666666664,21.222576141357422
41.0,21.159103393554688
41.333333333333336,21.275081634521484
41.666666666666664,20.945091247558594
42.0,19.795654296875
42.333333333333336,19.687904357910156
42.666666666666664,19.65044403076172
43.0,19.55193328857422
43.333333333333336,19.55652618408203
43.666666666666664,19.49538803100586
44.0,19.517780303955078
44.333333333333336,19.465370178222656
44.666666666666664,19.441600799560547
45.0,19.50275421142578
45.333333333333336,19.45362091064453
45.666666666666664,19.504497528076172
46.0,19.486263275146484
46.333333333333336,19.51891326904297
46.666666666666664,19.514541625976562
47.0,19.483642578125
47.333333333333336,19.456653594970703
47.666666666666664,19.500774383544922
48.0,19.423431396484375
48.333333333333336,19.509510040283203
48.666666666666664,19.46636962890625
49.0,19.472999572753906
49.333333333333336,19.510448455810547
49.666666666666664,19.485942840576172
50.0,19.466686248779297
50.333333333333336,19.491626739501953
50.666666666666664,19.442707061767578
51.0,19.473857879638672
51.333333333333336,19.534496307373047
51.666666666666664,19.542442321777344
52.0,19.476470947265625
52.333333333333336,19.529647827148438
52.666666666666664,19.47101593017578
53.0,19.462013244628906
53.333333333333336,19.505329132080078
53.666666666666664,19.50008773803711
54.0,19.521995544433594
54.333333333333336,19.481304168701172
54.666666666666664,19.59139633178711
55.0,20.057342529296875
55.333333333333336,20.10546875
55.666666666666664,20.332286834716797
56.0,20.329273223876953
56.333333333333336,20.22500228881836
56.666666666666664,20.302040100097656
57.0,20.359458923339844
57.333333333333336,20.3704833984375
57.666666666666664,20.438358306884766
58.0,20.575298309326172
58.333333333333336,20.734161376953125
58.666666666666664,20.866329193115234
59.0,20.978866577148438
59.333333333333336,22.380451202392578
59.666666666666664,22.495887756347656
60.0,22.359249114990234
60.333333333333336,22.441707611083984
60.666666666666664,22.508255004882812
61.0,22.56452178955078
61.333333333333336,22.436843872070312
61.666666666666664,22.51055908203125
62.0,22.451622009277344
62.333333333333336,22.340164184570312
62.666666666666664,22.60694122314453
63.0,22.60995101928711
63.333333333333336,22.46075439453125
63.666666666666664,22.57962417602539
64.0,22.55872344970703
64.33333333333333,22.56177520751953
64.66666666666667,22.59484100341797
65.0,22.65508270263672
65.33333333333333,22.694843292236328
65.66666666666667,22.29375457763672
66.0,21.344257354736328
66.33333333333333,21.092098236083984
66.66666666666667,21.094894409179688
67.0,21.04175567626953
67.33333333333333,20.977325439453125
67.66666666666667,20.983646392822266
68.0,21.02190399169922
68.33333333333333,21.020519256591797
68.66666666666667,20.948169708251953
69.0,20.901798248291016
69.33333333333333,20.91115951538086
69.66666666666667,20.913867950439453
70.0,20.903797149658203
70.33333333333333,20.895309448242188
70.66666666666667,20.919612884521484
71.0,20.907176971435547
71.33333333333333,20.910289764404297
71.66666666666667,20.915889739990234
72.0,20.942840576171875
72.33333333333333,20.954296112060547
72.66666666666667,20.908653259277344
73.0,20.91265869140625
73.33333333333333,20.949871063232422
73.66666666666667,20.92315673828125
74.0,20.904098510742188
74.33333333333333,20.922916412353516
74.66666666666667,20.939456939697266
75.0,20.903141021728516
75.33333333333333,20.90740203857422
75.66666666666667,20.945697784423828
76.0,20.923503875732422
76.33333333333333,20.89495849609375
76.66666666666667,20.88555908203125
77.0,20.944595336914062
77.33333333333333,20.946502685546875
77.66666666666667,20.934955596923828
78.0,20.95505142211914
78.33333333333333,20.893447875976562
78.66666666666667,21.034137725830078
79.0,21.446636199951172
79.33333333333333,21.70891571044922
79.66666666666667,21.66176986694336
80.0,21.957000732421875
80.33333333333333,21.98312759399414
80.66666666666667,22.103572845458984
81.0,22.323566436767578
81.33333333333333,22.450687408447266
81.66666666666667,22.293025970458984
82.0,22.449951171875
82.33333333333333,22.42892074584961
82.66666666666667,22.359333038330078
83.0,22.34032440185547
83.33333333333333,22.37579345703125
83.66666666666667,22.500823974609375
84.0,22.405208587646484
84.33333333333333,22.34500503540039
84.66666666666667,22.488815307617188
85.0,22.544841766357422
85.33333333333333,22.616973876953125
85.66666666666667,22.556610107421875
86.0,22.50176239013672
86.33333333333333,22.61843490600586
86.66666666666667,22.60338592529297
87.0,22.55255889892578
87.33333333333333,22.662818908691406
87.66666666666667,22.61337661743164
88.0,22.859703063964844
88.33333333333333,22.76354217529297
88.66666666666667,22.74477767944336
89.0,22.959346771240234
89.33333333333333,22.875381469726562
89.66666666666667,22.644718170166016
90.0,21.56133270263672
90.33333333333333,21.23998260498047
90.66666666666667,21.205093383789062
91.0,21.13448715209961
91.33333333333333,21.156959533691406
91.66666666666667,21.111717224121094
92.0,21.15658950805664
92.33333333333333,21.130096435546875
92.66666666666667,21.034706115722656
93.0,21.040115356445312
93.33333333333333,21.062835693359375
93.66666666666667,21.063819885253906
94.0,21.089458465576172
94.33333333333333,21.07154083251953
94.66666666666667,21.010425567626953
95.0,21.066547393798828
95.33333333333333,21.06741714477539
95.66666666666667,21.050739288330078
96.0,21.07943344116211
96.33333333333333,21.048805236816406
96.66666666666667,21.080421447753906
97.0,21.104873657226562
97.33333333333333,21.080596923828125
97.66666666666667,21.04387664794922
98.0,21.07730484008789
98.33333333333333,21.061786651611328
98.66666666666667,21.062850952148438
99.0,21.06119155883789
99.33333333333333,21.081981658935547
99.66666666666667,21.074615478515625
100.0,21.079410552978516
100.33333333333333,21.103500366210938
100.66666666666667,21.072879791259766
101.0,21.06523895263672
101.33333333333333,21.027053833007812
101.66666666666667,21.032859802246094
102.0,21.059158325195312
102.33333333333333,21.073665618896484
102.66666666666667,21.137866973876953
103.0,21.566200256347656
103.33333333333333,21.714519500732422
103.66666666666667,21.76748275756836
104.0,21.827373504638672
104.33333333333333,21.88799285888672
104.66666666666667,21.90313720703125
105.0,21.80527114868164
105.33333333333333,21.89877700805664
105.66666666666667,21.86404037475586
106.0,21.915973663330078
106.33333333333333,21.97333526611328
106.66666666666667,21.886096954345703
107.0,22.106399536132812
107.33333333333333,22.164417266845703
107.66666666666667,22.27292251586914
108.0,22.490955352783203
108.33333333333333,22.672805786132812
108.66666666666667,22.712650299072266
109.0,22.705570220947266
109.33333333333333,22.613201141357422
109.66666666666667,22.599929809570312
110.0,22.651996612548828
110.33333333333333,22.662181854248047
110.66666666666667,22.74608612060547
111.0,22.597610473632812
111.33333333333333,22.709880828857422
111.66666666666667,22.532245635986328
112.0,22.64159393310547
112.33333333333333,22.674034118652344
112.66666666666667,22.749160766601562
113.0,22.730899810791016
113.33333333333333,22.813884735107422
113.66666666666667,22.548686981201172
114.0,21.628658294677734
114.33333333333333,21.295761108398438
114.66666666666667,21.326045989990234
115.0,21.19240951538086
115.33333333333333,21.18844985961914
115.66666666666667,21.160690307617188
116.0,21.18709945678711
116.33333333333333,21.10769271850586
116.66666666666667,21.107139587402344
117.0,21.090484619140625
117.33333333333333,21.104995727539062
117.66666666666667,21.054954528808594
118.0,21.097686767578125
118.33333333333333,21.080429077148438
118.66666666666667,21.052928924560547
119.0,21.064441680908203
119.33333333333333,21.077701568603516
119.66666666666667,21.090476989746094
120.0,21.096099853515625
120.33333333333333,21.11050033569336
120.66666666666667,21.074695587158203
121.0,21.08234405517578
121.33333333333333,21.06790542602539
121.66666666666667,21.09191131591797
122.0,21.12322998046875
122.33333333333333,21.184226989746094
122.66666666666667,21.163814544677734
123.0,21.16039276123047
123.33333333333333,21.20586395263672
123.66666666666667,21.150821685791016
124.0,21.13092803955078
124.33333333333333,21.146991729736328
124.66666666666667,21.17095947265625
125.0,21.125816345214844
125.33333333333333,21.119857788085938
125.66666666666667,21.17188262939453
126.0,21.127960205078125
126.33333333333333,21.150463104248047
126.66666666666667,21.139663696289062
127.0,21.183013916015625
127.33333333333333,21.24264144897461
127.66666666666667,21.22137451171875
128.0,21.22357177734375
128.33333333333334,21.258434295654297
128.66666666666666,21.27487564086914
129.0,21.25360107421875
129.33333333333334,21.269603729248047
129.66666666666666,21.301143646240234
130.0,21.32269287109375
130.33333333333334,21.29322052001953
130.66666666666666,21.316268920898438
131.0,21.257789611816406
131.33333333333334,21.26634979248047
131.66666666666666,21.284584045410156
132.0,21.326068878173828
132.33333333333334,21.332958221435547
132.66666666666666,21.30921173095703
133.0,21.29144287109375
133.33333333333334,21.329444885253906
133.66666666666666,21.312904357910156
134.0,21.315563201904297
134.33333333333334,21.292011260986328
134.66666666666666,21.290973663330078
135.0,21.308345794677734
135.33333333333334,21.302139282226562
135.66666666666666,21.278499603271484
136.0,21.313095092773438
136.33333333333334,21.341228485107422
136.66666666666666,21.29852294921875
137.0,21.29404067993164
137.33333333333334,21.294891357421875
137.66666666666666,21.24123764038086
138.0,21.24813461303711
138.33333333333334,21.17156982421875
138.66666666666666,21.149852752685547
139.0,21.152000427246094
139.33333333333334,21.159408569335938
139.66666666666666,21.171207427978516
140.0,21.141738891601562
140.33333333333334,21.163707733154297
140.66666666666666,21.202655792236328
141.0,21.202850341796875
141.33333333333334,23.291908264160156
141.66666666666666,23.2564697265625
142.0,23.179580688476562
142.33333333333334,23.23712158203125
142.66666666666666,23.221771240234375
143.0,23.258602142333984
143.33333333333334,23.30188751220703
143.66666666666666,23.28012466430664
144.0,23.319808959960938
144.33333333333334,23.27566146850586
144.66666666666666,23.283130645751953
145.0,23.239639282226562
145.33333333333334,23.279205322265625
145.66666666666666,23.269786834716797
146.0,23.272228240966797
146.33333333333334,23.24948501586914
146.66666666666666,23.26031494140625
147.0,23.251129150390625
147.33333333333334,23.272109985351562
147.66666666666666,23.260066986083984
148.0,23.217384338378906
148.33333333333334,23.305686950683594
148.66666666666666,23.285778045654297
149.0,23.260963439941406
149.33333333333334,23.271713256835938
149.66666666666666,23.261798858642578
150.0,23.272808074951172
150.33333333333334,23.30770492553711
150.66666666666666,23.251331329345703
151.0,23.302165985107422
151.33333333333334,23.30344009399414
151.66666666666666,23.307167053222656
152.0,23.33496856689453
152.33333333333334,23.362411499023438
152.66666666666666,23.29486083984375
153.0,23.263622283935547
153.33333333333334,23.37860870361328
153.66666666666666,23.389118194580078
154.0,23.39702606201172
154.33333333333334,23.360641479492188
154.66666666666666,23.348026275634766
155.0,23.30950927734375
155.33333333333334,23.331043243408203
155.66666666666666,23.333961486816406
156.0,23.389949798583984
156.33333333333334,23.421741485595703
156.66666666666666,23.437374114990234
157.0,23.460033416748047
157.33333333333334,23.47998046875
157.66666666666666,23.465259552001953
158.0,23.449249267578125
158.33333333333334,23.465248107910156
158.66666666666666,23.45053482055664
159.0,23.502525329589844
159.33333333333334,23.428462982177734
159.66666666666666,23.443130493164062
160.0,23.42669677734375
160.33333333333334,23.452919006347656
160.66666666666666,23.44094467163086
161.0,23.483779907226562
161.33333333333334,23.48011016845703
161.66666666666666,23.39794158935547
162.0,23.513080596923828
162.33333333333334,23.40860366821289
162.66666666666666,23.314456939697266
163.0,23.332759857177734
163.33333333333334,23.386817932128906
163.66666666666666,23.33718490600586
164.0,23.340087890625
164.33333333333334,23.34756851196289
164.66666666666666,23.298324584960938
165.0,23.333229064941406
165.33333333333334,23.306785583496094
165.66666666666666,23.320724487304688
166.0,23.378631591796875
166.33333333333334,23.358665466308594
166.66666666666666,23.360626220703125
167.0,23.26361846923828
167.33333333333334,23.319225311279297
167.66666666666666,23.33370590209961

